Minimal Intervention Shared Control with Guaranteed Safety under Non-Convex Constraints

Shared control combines human intention with autonomous decision-making. At the low level, the primary goal is to maintain safety regardless of the user's input to the system. However, existing shared control methods-based on, e.g., Model Predictive Control, Control Barrier Functions, or learning-based control-often face challenges with feasibility, scalability, and mixed constraints. To address these challenges, we propose a Constraint-Aware Assistive Controller that computes control actions online while ensuring recursive feasibility, strict constraint satisfaction, and minimal deviation from the user's intent. It also accommodates a structured class of non-convex constraints common in real-world settings. We leverage Robust Controlled Invariant Sets for recursive feasibility and a Mixed-Integer Quadratic Programming formulation to handle non-convex constraints. We validate the approach through a large-scale user study with 66 participants-one of the most extensive in shared control research-using a simulated environment to assess task load, trust, and perceived control, in addition to performance. The results show consistent improvements across all these aspects without compromising safety and user intent. Additionally, a real-world experiment on a robotic manipulator demonstrates the framework's applicability under bounded disturbances, ensuring safety and collision-free operation.

==> images/results/real_experiment/data/peg_dist_lb.csv <==
x, y
0.0860963821411147,0.155457911931569
0.0860963821411147,0.152447911931569
0.18559823036194,0.151542768358997
0.285759782791139,0.151772573701076
0.385743474960329,0.153092205276397
0.48610625267029,0.153650843467139
0.587003803253175,0.154153545456875
0.685411787033082,0.15425113521703
0.785878515243532,0.153285535481584
0.886113500595094,0.151820728778481
0.985612010955812,0.14938170549288
1.08754048347473,0.146305792677402
1.18577919006348,0.142424260663771
1.28559956550598,0.138347380357861
1.3855875492096,0.134408281369963
1.48614010810852,0.130447183263729
1.58751926422119,0.126534035056957
1.68551573753357,0.122524694157921
1.78565106391907,0.118494057564587
1.88577494621277,0.114412884568385
1.98585329055786,0.110347808440434
2.08598647117615,0.106395472782827
2.18552384376526,0.102420295872769
2.28601894378662,0.0985268364349061
2.38571820259094,0.0945288453032358
2.48632798194885,0.0905743623759572
2.58598861694336,0.0866569585111177
2.68551859855652,0.0827431256093656
2.78562245368958,0.0788240895183804
2.88564190864563,0.0749557975785476
2.98617706298828,0.071081389917947
3.08603963851929,0.0672576310210029
3.1857253074646,0.0634321339171945
3.28563318252564,0.0596039217666664
3.38637290000916,0.0558253168153999
3.48768482208252,0.0520477140813156
3.58658037185669,0.0483203794123681
3.68560299873352,0.0446114653271481
3.78567991256714,0.0409678233575254
3.88567695617676,0.0372959396410988
3.9862566947937,0.0336361092568414
4.08582148551941,0.029947599439122
4.18555030822754,0.026242869341332
4.28575477600098,0.0226369109789827
4.38568744659424,0.0190867848636418
4.48644337654114,0.0155472238747505
4.58609781265259,0.0120506453774217
4.68558249473572,0.00834631077067426
4.78548250198364,0.00483986181748264
4.88560471534729,0.00133916632766612
4.98603234291077,-0.00207506352151304
5.08578691482544,-0.00556016519305593
5.18706140518189,-0.00910020520496593
5.28587112426758,-0.0106819602022004
5.38603196144104,-0.00902041251483596
5.48585758209229,-0.00600969684079219
5.5869110584259,-0.0039857780888856
5.6856626033783,-0.00394989999906883
5.78555021286011,-0.00590142655447545
5.88557729721069,-0.00723066564147754
5.98608622550964,-0.00761547431132883
6.08683762550354,-0.00746813520654716
6.18550143241882,-0.0071484448781967
6.28577527999878,-0.00657049402181721
6.38558373451233,-0.00559153500938083
6.48642573356629,-0.00490907455676419
6.58751020431519,-0.00500375065998732
6.68563733100891,-0.0058257626768168
6.7859359741211,-0.00625267621247945
6.88545260429382,-0.00605620698663643
6.985981798172,-0.00521235507274785
7.08726487159729,-0.00389135661487529
7.18590316772461,-0.00193875504495986
7.28553066253662,0.00118941613894877
7.385635471344,0.00495564749260547
7.48604044914246,0.00883547763416873
7.58689103126526,0.0126484808688182
7.68580708503723,0.0167209602611859
7.78572974205017,0.0207378762193037
7.88563022613526,0.0248856318169999
7.98578033447266,0.028866894351841
8.08641157150269,0.0328862049294021
8.18616375923157,0.0368888518436197
8.28552374839783,0.0409585516098801
8.38549790382385,0.044833352562574
8.48581395149231,0.0487461171404597
8.58731589317322,0.0526651736263737
8.6860915184021,0.0565769716759427
8.78567109107971,0.060409817248438
8.88563189506531,0.0642843962526374
8.98631081581116,0.0681346230896364
9.08792171478272,0.072001753211033
9.18641147613526,0.0757825849051968
9.28567228317261,0.0795494653696313
9.38573799133301,0.0833118049301244
9.48556885719299,0.0865185348137543
9.58577094078064,0.0897067311990208
9.68717966079712,0.0923294572601303
9.78616437911987,0.0928122442105047
9.88551959991455,0.090706052849953
9.98569450378418,0.0886003759085398
10.0889576435089,0.0877979725823748
10.1865409374237,0.0883490171307772
10.2857347488403,0.0892822176317019
10.385786151886,0.0906663197010629
10.4866701126099,0.0917389849777786
10.5869105815887,0.0939191760684982
10.6864241123199,0.0969097399651352
10.7864025592804,0.100402104198187
10.8856404781342,0.104528655980903
10.9856422901154,0.108335285601517
11.0873669147491,0.112212336265142
11.1864262580872,0.116165391258459
11.2857571601868,0.120176586850377
11.3858123779297,0.124178123047306
11.4857388496399,0.128282540409506
11.5874901771545,0.132293842906871
11.6870451927185,0.136181017814923
11.7858186721802,0.140219325416683
11.8859928607941,0.144078364799933
11.9856489658356,0.147905628203777
12.0871773719788,0.151821707606272
12.1878617763519,0.155651201967114
12.2855013370514,0.157807216467455
12.2855013370514,0.160817216467455
12.2855013370514,0.160817216467455
12.1878617763519,0.158661201967114
12.0871773719788,0.154831707606272
11.9856489658356,0.150915628203777
11.8859928607941,0.147088364799933
11.7858186721802,0.143229325416683
11.6870451927185,0.139191017814923
11.5874901771545,0.135303842906871
11.4857388496399,0.131292540409506
11.3858123779297,0.127188123047306
11.2857571601868,0.123186586850377
11.1864262580872,0.119175391258459
11.0873669147491,0.115222336265142
10.9856422901154,0.111345285601517
10.8856404781342,0.107538655980903
10.7864025592804,0.103412104198187
10.6864241123199,0.0999197399651352
10.5869105815887,0.0969291760684982
10.4866701126099,0.0947489849777786
10.385786151886,0.0936763197010629
10.2857347488403,0.0922922176317019
10.1865409374237,0.0913590171307772
10.0889576435089,0.0908079725823748
9.98569450378418,0.0916103759085398
9.88551959991455,0.093716052849953
9.78616437911987,0.0958222442105047
9.68717966079712,0.0953394572601303
9.58577094078064,0.0927167311990208
9.48556885719299,0.0895285348137543
9.38573799133301,0.0863218049301244
9.28567228317261,0.0825594653696313
9.18641147613526,0.0787925849051968
9.08792171478272,0.075011753211033
8.98631081581116,0.0711446230896364
8.88563189506531,0.0672943962526374
8.78567109107971,0.063419817248438
8.6860915184021,0.0595869716759427
8.58731589317322,0.0556751736263737
8.48581395149231,0.0517561171404597
8.38549790382385,0.047843352562574
8.28552374839783,0.0439685516098801
8.18616375923157,0.0398988518436197
8.08641157150269,0.0358962049294021
7.98578033447266,0.031876894351841
7.88563022613526,0.0278956318169999
7.78572974205017,0.0237478762193037
7.68580708503723,0.0197309602611859
7.58689103126526,0.0156584808688182
7.48604044914246,0.0118454776341687
7.385635471344,0.00796564749260547
7.28553066253662,0.00419941613894877
7.18590316772461,0.00107124495504014
7.08726487159729,-0.00088135661487529
6.985981798172,-0.00220235507274785
6.88545260429382,-0.00304620698663643
6.7859359741211,-0.00324267621247945
6.68563733100891,-0.0028157626768168
6.58751020431519,-0.00199375065998732
6.48642573356629,-0.00189907455676419
6.38558373451233,-0.00258153500938083
6.28577527999878,-0.00356049402181721
6.18550143241882,-0.0041384448781967
6.08683762550354,-0.00445813520654716
5.98608622550964,-0.00460547431132883
5.88557729721069,-0.00422066564147754
5.78555021286011,-0.00289142655447545
5.6856626033783,-0.000939899999068833
5.5869110584259,-0.000975778088885597
5.48585758209229,-0.00299969684079219
5.38603196144104,-0.00601041251483596
5.28587112426758,-0.00767196020220036
5.18706140518189,-0.00609020520496593
5.08578691482544,-0.00255016519305593
4.98603234291077,0.00093493647848696
4.88560471534729,0.00434916632766612
4.78548250198364,0.00784986181748264
4.68558249473572,0.0113563107706743
4.58609781265259,0.0150606453774217
4.48644337654114,0.0185572238747505
4.38568744659424,0.0220967848636418
4.28575477600098,0.0256469109789827
4.18555030822754,0.029252869341332
4.08582148551941,0.032957599439122
3.9862566947937,0.0366461092568414
3.88567695617676,0.0403059396410988
3.78567991256714,0.0439778233575254
3.68560299873352,0.0476214653271481
3.58658037185669,0.0513303794123681
3.48768482208252,0.0550577140813156
3.38637290000916,0.0588353168153999
3.28563318252564,0.0626139217666664
3.1857253074646,0.0664421339171945
3.08603963851929,0.0702676310210029
2.98617706298828,0.074091389917947
2.88564190864563,0.0779657975785476
2.78562245368958,0.0818340895183804
2.68551859855652,0.0857531256093656
2.58598861694336,0.0896669585111177
2.48632798194885,0.0935843623759572
2.38571820259094,0.0975388453032358
2.28601894378662,0.101536836434906
2.18552384376526,0.105430295872769
2.08598647117615,0.109405472782827
1.98585329055786,0.113357808440434
1.88577494621277,0.117422884568385
1.78565106391907,0.121504057564587
1.68551573753357,0.125534694157921
1.58751926422119,0.129544035056957
1.48614010810852,0.133457183263729
1.3855875492096,0.137418281369963
1.28559956550598,0.141357380357861
1.18577919006348,0.145434260663771
1.08754048347473,0.149315792677402
0.985612010955812,0.15239170549288
0.886113500595094,0.154830728778481
0.785878515243532,0.156295535481584
0.685411787033082,0.15726113521703
0.587003803253175,0.157163545456875
0.48610625267029,0.156660843467139
0.385743474960329,0.156102205276397
0.285759782791139,0.154782573701076
0.18559823036194,0.154552768358997
0.0860963821411147,0.155457911931569

==> images/results/real_experiment/data/peg_dist_ub.csv <==
x, y
0.0860963821411147,0.130437911931569
0.0860963821411147,0.133447911931569
0.18559823036194,0.132542768358997
0.285759782791139,0.132772573701076
0.385743474960329,0.134092205276397
0.48610625267029,0.134650843467139
0.587003803253175,0.135153545456875
0.685411787033082,0.13525113521703
0.785878515243532,0.134285535481584
0.886113500595094,0.132820728778481
0.985612010955812,0.13038170549288
1.08754048347473,0.127305792677402
1.18577919006348,0.123424260663771
1.28559956550598,0.119347380357861
1.3855875492096,0.115408281369963
1.48614010810852,0.111447183263729
1.58751926422119,0.107534035056957
1.68551573753357,0.103524694157921
1.78565106391907,0.0994940575645873
1.88577494621277,0.0954128845683853
1.98585329055786,0.0913478084404339
2.08598647117615,0.0873954727828273
2.18552384376526,0.0834202958727688
2.28601894378662,0.0795268364349061
2.38571820259094,0.0755288453032358
2.48632798194885,0.0715743623759572
2.58598861694336,0.0676569585111177
2.68551859855652,0.0637431256093656
2.78562245368958,0.0598240895183804
2.88564190864563,0.0559557975785476
2.98617706298828,0.052081389917947
3.08603963851929,0.0482576310210029
3.1857253074646,0.0444321339171945
3.28563318252564,0.0406039217666664
3.38637290000916,0.0368253168153999
3.48768482208252,0.0330477140813156
3.58658037185669,0.0293203794123681
3.68560299873352,0.0256114653271481
3.78567991256714,0.0219678233575254
3.88567695617676,0.0182959396410988
3.9862566947937,0.0146361092568414
4.08582148551941,0.010947599439122
4.18555030822754,0.00724286934133204
4.28575477600098,0.00363691097898268
4.48644337654114,-0.00345277612524946
4.58609781265259,-0.00694935462257827
4.68558249473572,-0.0106536892293257
4.78548250198364,-0.0141601381825174
4.88560471534729,-0.0176608336723339
4.98603234291077,-0.021075063521513
5.08578691482544,-0.0245601651930559
5.18706140518189,-0.0281002052049659
5.28587112426758,-0.0296819602022004
5.38603196144104,-0.028020412514836
5.48585758209229,-0.0250096968407922
5.5869110584259,-0.0229857780888856
5.6856626033783,-0.0229498999990688
5.78555021286011,-0.0249014265544755
5.88557729721069,-0.0262306656414775
5.98608622550964,-0.0266154743113288
6.08683762550354,-0.0264681352065472
6.18550143241882,-0.0261484448781967
6.28577527999878,-0.0255704940218172
6.38558373451233,-0.0245915350093808
6.48642573356629,-0.0239090745567642
6.58751020431519,-0.0240037506599873
6.68563733100891,-0.0248257626768168
6.7859359741211,-0.0252526762124795
6.88545260429382,-0.0250562069866364
6.985981798172,-0.0242123550727479
7.08726487159729,-0.0228913566148753
7.18590316772461,-0.0209387550449599
7.28553066253662,-0.0178105838610512
7.385635471344,-0.0140443525073945
7.48604044914246,-0.0101645223658313
7.58689103126526,-0.00635151913118183
7.68580708503723,-0.00227903973881407
7.78572974205017,0.00173787621930368
7.88563022613526,0.00588563181699986
7.98578033447266,0.00986689435184096
8.08641157150269,0.0138862049294021
8.18616375923157,0.0178888518436197
8.28552374839783,0.0219585516098801
8.38549790382385,0.025833352562574
8.48581395149231,0.0297461171404597
8.58731589317322,0.0336651736263737
8.6860915184021,0.0375769716759427
8.78567109107971,0.041409817248438
8.88563189506531,0.0452843962526374
8.98631081581116,0.0491346230896364
9.08792171478272,0.053001753211033
9.18641147613526,0.0567825849051968
9.28567228317261,0.0605494653696313
9.38573799133301,0.0643118049301244
9.48556885719299,0.0675185348137543
9.58577094078064,0.0707067311990208
9.68717966079712,0.0733294572601303
9.78616437911987,0.0738122442105048
9.88551959991455,0.071706052849953
9.98569450378418,0.0696003759085398
10.0889576435089,0.0687979725823748
10.1865409374237,0.0693490171307772
10.2857347488403,0.0702822176317019
10.385786151886,0.0716663197010629
10.4866701126099,0.0727389849777786
10.5869105815887,0.0749191760684982
10.6864241123199,0.0779097399651352
10.7864025592804,0.081402104198187
10.8856404781342,0.0855286559809035
10.9856422901154,0.089335285601517
11.0873669147491,0.093212336265142
11.1864262580872,0.0971653912584592
11.2857571601868,0.101176586850377
11.3858123779297,0.105178123047306
11.4857388496399,0.109282540409506
11.5874901771545,0.113293842906871
11.6870451927185,0.117181017814923
11.7858186721802,0.121219325416683
11.8859928607941,0.125078364799933
11.9856489658356,0.128905628203777
12.0871773719788,0.132821707606272
12.1878617763519,0.136651201967114
12.2855013370514,0.138807216467455
12.2855013370514,0.135797216467455
12.2855013370514,0.135797216467455
12.1878617763519,0.133641201967114
12.0871773719788,0.129811707606272
11.9856489658356,0.125895628203777
11.8859928607941,0.122068364799933
11.7858186721802,0.118209325416683
11.6870451927185,0.114171017814923
11.5874901771545,0.110283842906871
11.4857388496399,0.106272540409506
11.3858123779297,0.102168123047306
11.2857571601868,0.0981665868503766
11.1864262580872,0.0941553912584592
11.0873669147491,0.090202336265142
10.9856422901154,0.086325285601517
10.8856404781342,0.0825186559809035
10.7864025592804,0.078392104198187
10.6864241123199,0.0748997399651352
10.5869105815887,0.0719091760684982
10.4866701126099,0.0697289849777786
10.385786151886,0.0686563197010629
10.2857347488403,0.0672722176317019
10.1865409374237,0.0663390171307772
10.0889576435089,0.0657879725823748
9.98569450378418,0.0665903759085398
9.88551959991455,0.068696052849953
9.78616437911987,0.0708022442105048
9.68717966079712,0.0703194572601303
9.58577094078064,0.0676967311990208
9.48556885719299,0.0645085348137543
9.38573799133301,0.0613018049301244
9.28567228317261,0.0575394653696313
9.18641147613526,0.0537725849051968
9.08792171478272,0.049991753211033
8.98631081581116,0.0461246230896364
8.88563189506531,0.0422743962526374
8.78567109107971,0.038399817248438
8.6860915184021,0.0345669716759427
8.58731589317322,0.0306551736263737
8.48581395149231,0.0267361171404597
8.38549790382385,0.022823352562574
8.28552374839783,0.0189485516098801
8.18616375923157,0.0148788518436197
8.08641157150269,0.0108762049294021
7.98578033447266,0.00685689435184096
7.88563022613526,0.00287563181699986
7.78572974205017,-0.00127212378069632
7.68580708503723,-0.00528903973881407
7.58689103126526,-0.00936151913118183
7.48604044914246,-0.0131745223658313
7.385635471344,-0.0170543525073945
7.28553066253662,-0.0208205838610512
7.18590316772461,-0.0239487550449599
7.08726487159729,-0.0259013566148753
6.985981798172,-0.0272223550727479
6.88545260429382,-0.0280662069866364
6.7859359741211,-0.0282626762124795
6.68563733100891,-0.0278357626768168
6.58751020431519,-0.0270137506599873
6.48642573356629,-0.0269190745567642
6.38558373451233,-0.0276015350093808
6.28577527999878,-0.0285804940218172
6.18550143241882,-0.0291584448781967
6.08683762550354,-0.0294781352065472
5.98608622550964,-0.0296254743113288
5.88557729721069,-0.0292406656414775
5.78555021286011,-0.0279114265544755
5.6856626033783,-0.0259598999990688
5.5869110584259,-0.0259957780888856
5.48585758209229,-0.0280196968407922
5.38603196144104,-0.031030412514836
5.28587112426758,-0.0326919602022004
5.18706140518189,-0.0311102052049659
5.08578691482544,-0.0275701651930559
4.98603234291077,-0.024085063521513
4.88560471534729,-0.0206708336723339
4.78548250198364,-0.0171701381825174
4.68558249473572,-0.0136636892293257
4.58609781265259,-0.00995935462257827
4.48644337654114,-0.00646277612524946
4.38568744659424,-0.00292321513635822
4.28575477600098,0.000626910978982683
4.18555030822754,0.00423286934133204
4.08582148551941,0.00793759943912198
3.9862566947937,0.0116261092568414
3.88567695617676,0.0152859396410988
3.78567991256714,0.0189578233575254
3.68560299873352,0.0226014653271481
3.58658037185669,0.0263103794123681
3.48768482208252,0.0300377140813156
3.38637290000916,0.0338153168153999
3.28563318252564,0.0375939217666664
3.1857253074646,0.0414221339171945
3.08603963851929,0.0452476310210029
2.98617706298828,0.049071389917947
2.88564190864563,0.0529457975785476
2.78562245368958,0.0568140895183804
2.68551859855652,0.0607331256093656
2.58598861694336,0.0646469585111177
2.48632798194885,0.0685643623759572
2.38571820259094,0.0725188453032358
2.28601894378662,0.0765168364349061
2.18552384376526,0.0804102958727688
2.08598647117615,0.0843854727828273
1.98585329055786,0.0883378084404339
1.88577494621277,0.0924028845683853
1.78565106391907,0.0964840575645873
1.68551573753357,0.100514694157921
1.58751926422119,0.104524035056957
1.48614010810852,0.108437183263729
1.3855875492096,0.112398281369963
1.28559956550598,0.116337380357861
1.18577919006348,0.120414260663771
1.08754048347473,0.124295792677402
0.985612010955812,0.12737170549288
0.886113500595094,0.12981072877848
0.785878515243532,0.131275535481584
0.685411787033082,0.13224113521703
0.587003803253175,0.132143545456875
0.48610625267029,0.131640843467139
0.385743474960329,0.131082205276397
0.285759782791139,0.129762573701076
0.18559823036194,0.129532768358997
0.0860963821411147,0.130437911931569

==> images/results/real_experiment/data/peg_motion.csv <==
x, y
0.0860963821411147,0.152447518889257
0.0860963821411147,0.13344830497388
0.18559823036194,0.132542823917086
0.285759782791139,0.132772859077314
0.385743474960329,0.134092624025978
0.48610625267029,0.134650975637144
0.587003803253175,0.135153587132415
0.685411787033082,0.135251221208546
0.785878515243532,0.134286232614643
0.886113500595094,0.132822549608322
0.985612010955812,0.13038524649361
1.08754048347473,0.127311582953442
1.18577919006348,0.123431916663935
1.28559956550598,0.119355016638114
1.3855875492096,0.115415644459884
1.48614010810852,0.111454398987861
1.58751926422119,0.107541541177931
1.68551573753357,0.1035325088442
1.78565106391907,0.0995018417057337
1.88577494621277,0.0954207393046104
1.98585329055786,0.0913554164091841
2.08598647117615,0.0874029520102883
2.18552384376526,0.0834276395561096
2.28601894378662,0.0795342106642847
2.38571820259094,0.075536324638824
2.48632798194885,0.0715816925630114
2.58598861694336,0.0676642920514749
2.68551859855652,0.063750429881866
2.78562245368958,0.0598312737093801
2.88564190864563,0.0559628694757853
2.98617706298828,0.0520883912958282
3.08603963851929,0.0482646030566176
3.1857253074646,0.044439110895654
3.28563318252564,0.0406107426489003
3.38637290000916,0.036831953267181
3.48768482208252,0.033054383412755
3.58658037185669,0.0293270778578064
3.68560299873352,0.0256179384833838
3.78567991256714,0.0219741674764289
3.88567695617676,0.0183022802552739
3.9862566947937,0.0146425069711406
4.08582148551941,0.010954129639561
4.18555030822754,0.00724921490637344
4.28575477600098,0.00364297775249647
4.38568744659424,9.27077839688144e-05
4.48644337654114,-0.00344692667541076
4.58609781265259,-0.00694314916389977
4.68558249473572,-0.0106474811695791
4.78548250198364,-0.0141543141542217
4.88560471534729,-0.0176551911406484
4.98603234291077,-0.0210694252032363
5.08578691482544,-0.0245543697701652
5.18706140518189,-0.028097150657279
5.28587112426758,-0.0296819600488521
5.38603196144104,-0.028017815859695
5.48585758209229,-0.0250066997631645
5.5869110584259,-0.0229852952580184
5.6856626033783,-0.0229494686250634
5.78555021286011,-0.0249001468858071
5.88557729721069,-0.0262303167923585
5.98608622550964,-0.0266154676267724
6.08683762550354,-0.026468108737468
6.18550143241882,-0.026148349044512
6.28577527999878,-0.0255702057295794
6.38558373451233,-0.0245912081274081
6.48642573356629,-0.0239090340528983
6.58751020431519,-0.0240036451962053
6.68563733100891,-0.0248255717977553
6.7859359741211,-0.025252670158992
6.88545260429382,-0.0250560801290891
6.985981798172,-0.0242118103071232
7.08726487159729,-0.0228900693614135
7.18590316772461,-0.0209356513409836
7.28553066253662,-0.0178049341226499
7.385635471344,-0.0140374534461626
7.48604044914246,-0.0101575891171074
7.58689103126526,-0.00634411434536161
7.68580708503723,-0.00227118575599431
7.78572974205017,0.00174579647524875
7.88563022613526,0.00589346610860632
7.98578033447266,0.00987442725654088
8.08641157150269,0.0138938086592878
8.18616375923157,0.0178966501040793
8.28552374839783,0.0219660902677683
8.38549790382385,0.0258405251552516
8.48581395149231,0.0297532631060249
8.58731589317322,0.0336724321675038
8.6860915184021,0.0375842062557145
8.78567109107971,0.0414168959459386
8.88563189506531,0.0452914301207562
8.98631081581116,0.0491415291172202
9.08792171478272,0.0530086863399341
9.18641147613526,0.0567894976971478
9.28567228317261,0.0605562360376419
9.38573799133301,0.0643175709566168
9.48556885719299,0.067523385957971
9.58577094078064,0.0707106844861644
9.68717966079712,0.0733305607596731
9.78616437911987,0.0738125586380198
9.88551959991455,0.0717081688286891
9.98569450378418,0.0696013738608154
10.0889576435089,0.0687979761946917
10.1865409374237,0.0693492851620308
10.2857347488403,0.0702828579788311
10.385786151886,0.0716670312452896
10.4866701126099,0.0727402326952742
10.5869105815887,0.074922364705435
10.6864241123199,0.0779147488100935
10.7864025592804,0.0814090530745855
10.8856404781342,0.0855361828471039
10.9856422901154,0.0893421693507463
11.0873669147491,0.0932195607193312
11.1864262580872,0.0971730367284952
11.2857571601868,0.101184249338674
11.3858123779297,0.105185917785222
11.4857388496399,0.109290228643724
11.5874901771545,0.113301145437448
11.6870451927185,0.117188596822616
11.7858186721802,0.121226807606511
11.8859928607941,0.125085384481702
11.9856489658356,0.128912656407862
12.0871773719788,0.132828668342131
12.1878617763519,0.136655455755057
12.2855013370514,0.138809531656982
12.2855013370514,0.157804901277928
12.2855013370514,0.157804901277928
12.1878617763519,0.155646948179171
12.0871773719788,0.151814746870413
11.9856489658356,0.147898599999692
11.8859928607941,0.144071345118165
11.7858186721802,0.140211843226854
11.6870451927185,0.13617343880723
11.5874901771545,0.132286540376295
11.4857388496399,0.128274852175288
11.3858123779297,0.12417032830939
11.2857571601868,0.120168924362079
11.1864262580872,0.116157745788423
11.0873669147491,0.112205111810953
10.9856422901154,0.108328401852288
10.8856404781342,0.104521129114703
10.7864025592804,0.100395155321788
10.6864241123199,0.0969047311201769
10.5869105815887,0.0939159874315613
10.4866701126099,0.091737737260283
10.385786151886,0.0906656081568362
10.2857347488403,0.0892815772845727
10.1865409374237,0.0883487490995237
10.0889576435089,0.0877979689700579
9.98569450378418,0.0885993779562643
9.88551959991455,0.0907039368712168
9.78616437911987,0.0928119297829897
9.68717966079712,0.0923283537605875
9.58577094078064,0.0897027779118771
9.48556885719299,0.0865136836695377
9.38573799133301,0.083306038903632
9.28567228317261,0.0795426947016207
9.18641147613526,0.0757756721132458
9.08792171478272,0.0719948200821318
8.98631081581116,0.0681277170620527
8.88563189506531,0.0642773623845186
8.78567109107971,0.0604027385509374
8.6860915184021,0.056569737096171
8.58731589317322,0.0526579150852436
8.48581395149231,0.0487389711748945
8.38549790382385,0.0448261799698965
8.28552374839783,0.0409510129519919
8.18616375923157,0.0368810535831601
8.08641157150269,0.0328786011995164
7.98578033447266,0.028859361447141
7.88563022613526,0.0248777975253934
7.78572974205017,0.0207299559633586
7.68580708503723,0.0167131062783662
7.58689103126526,0.012641076082998
7.48604044914246,0.00882854438544483
7.385635471344,0.00494874843137353
7.28553066253662,0.00118376640054746
7.18590316772461,-0.00194185874893611
7.08726487159729,-0.00389264386833712
6.985981798172,-0.00521289983837255
6.88545260429382,-0.00605633384418377
6.7859359741211,-0.00625268226596695
6.68563733100891,-0.00582595355587832
6.58751020431519,-0.00500385612376932
6.48642573356629,-0.00490911506063008
6.38558373451233,-0.0055918618913536
6.28577527999878,-0.00657078231405506
6.18550143241882,-0.00714854071188138
6.08683762550354,-0.00746816167562636
5.98608622550964,-0.00761548099588528
5.88557729721069,-0.0072310144905966
5.78555021286011,-0.00590270622314383
5.6856626033783,-0.00395033137307424
5.5869110584259,-0.00398626091975282
5.48585758209229,-0.00601269391841983
5.38603196144104,-0.00902300916997693
5.28587112426758,-0.0106819603555486
5.18706140518189,-0.00910325975265282
5.08578691482544,-0.00556596061594662
4.98603234291077,-0.00208070183978976
4.88560471534729,0.00133352379598068
4.78548250198364,0.00483403778918695
4.68558249473572,0.00834010271092763
4.58609781265259,0.0120444399187432
4.48644337654114,0.0155413744249118
4.38568744659424,0.0190808619433147
4.28575477600098,0.0226308442054689
4.18555030822754,0.0262365237762906
4.08582148551941,0.0299410692386829
3.9862566947937,0.0336297115425421
3.88567695617676,0.0372895990269237
3.78567991256714,0.0409614792386219
3.68560299873352,0.0446049921709123
3.58658037185669,0.0483136809669297
3.48768482208252,0.0520410447498761
3.38637290000916,0.0558186803636188
3.28563318252564,0.0595971008844325
3.1857253074646,0.063425156938735
3.08603963851929,0.0672506589853882
2.98617706298828,0.0710743885400658
2.88564190864563,0.0749487256813098
2.78562245368958,0.0788169053273807
2.68551859855652,0.0827358213368651
2.58598861694336,0.0866496249707605
2.48632798194885,0.090567032188903
2.38571820259094,0.0945213659676477
2.28601894378662,0.0985194622055275
2.18552384376526,0.102412952189428
2.08598647117615,0.106387993555366
1.98585329055786,0.110340200471684
1.88577494621277,0.11440502983216
1.78565106391907,0.118486273423441
1.68551573753357,0.122516879471642
1.58751926422119,0.126526528935983
1.48614010810852,0.130439967539597
1.3855875492096,0.134400918280041
1.28559956550598,0.138339744077609
1.18577919006348,0.142416604663607
1.08754048347473,0.146300002401362
0.985612010955812,0.149378164492151
0.886113500595094,0.151818907948639
0.785878515243532,0.153284838348525
0.685411787033082,0.154251049225514
0.587003803253175,0.154153503781334
0.48610625267029,0.153650711297134
0.385743474960329,0.153091786526815
0.285759782791139,0.151772288324838
0.18559823036194,0.151542712800908
0.0860963821411147,0.152447518889257

==> images/results/real_experiment/data/rmse_error.csv <==
x, y
0.00215325355529927, 0.252822920946077
0.00534973144531392, 0.249379325753401
0.00883207321167134, 0.245627766763006
0.012718772888185, 0.241440589256404
0.0168193340301528, 0.237023016815229
0.0237318038940444, 0.236913598485097
0.0302303791046157, 0.236913598485097
0.0341037273406997, 0.236913598485097
0.0384069442749038, 0.235154650026265
0.0429421424865737, 0.231428734927835
0.047919607162477, 0.228342152543172
0.0546022415161147, 0.228342152543172
0.059934234619142, 0.23684498817856
0.0631729125976577, 0.246041048630081
0.0666750431060805, 0.257057520735722
0.0709141254425063, 0.275786495746791
0.075821971893312, 0.297470182507358
0.0819684028625502, 0.299770749516592
0.0871633052825942, 0.30211434196134
0.0919998645782485, 0.560940016772775
0.0979639053344741, 0.576786680601221
0.101970529556276, 0.578021936145806
0.106922721862794, 0.579548713469017
0.113458013534547, 0.579572455661276
0.117869949340822, 0.576546426018558
0.122927045822145, 0.564580520956724
0.126628255844118, 0.556715326087454
0.130211687088014, 0.556715326087454
0.135146474838258, 0.556715326087454
0.141863679885866, 0.54929022883137
0.149681663513185, 0.538067199663717
0.153001880645753, 0.532015704166953
0.157711839675905, 0.525286750571707
0.162951326370241, 0.525286750571707
0.169300651550294, 0.523435051713111
0.17435989379883, 0.519613514095973
0.181464767456056, 0.516715304629782
0.18460569381714, 0.516715304629782
0.189605569839479, 0.516715304629782
0.19286403656006, 0.560299772371981
0.196966981887819, 0.560299772371981
0.200389719009401, 0.560299772371981
0.207571840286256, 0.560299772371981
0.214219903945924, 0.560299772371981
0.218291378021242, 0.560299772371981
0.222927427291872, 0.560299772371981
0.226182079315187, 0.560312935952556
0.230880355834962, 0.561597101887322
0.23581943511963, 0.562947085724965
0.247370576858522, 0.563156921019289
0.249600744247438, 0.563156921019289
0.253615474700929, 0.563156921019289
0.257817602157594, 0.563156921019289
0.264154529571535, 0.563156921019289
0.26810965538025, 0.563156921019289
0.273672199249269, 0.563156921019289
0.279833412170412, 0.558802654174564
0.28290162086487, 0.551437372888449
0.287069416046144, 0.543156940092775
0.292123889923097, 0.288458977977081
0.297199344635011, 0.286690966686656
0.301766252517702, 0.27768637847392
0.30840883255005, 0.264952095136341
0.312920427322389, 0.256890804930612
0.316548681259157, 0.251316105166717
0.32063994407654, 0.251316105166717
0.327109909057619, 0.249462540222344
0.331314420700075, 0.240787482421383
0.339133119583131, 0.225601826945587
0.343071317672731, 0.225601826945587
0.346912479400636, 0.222371978672586
0.35029230117798, 0.209408691832819
0.356344556808473, 0.186195300436975
0.361497020721437, 0.173317319697231
0.370667076110841, 0.15417325977449
0.375163173675539, 0.15417325977449
0.378547286987306, 0.146481128079264
0.381720638275148, 0.137455892460131
0.387115812301637, 0.122111635748982
0.392573928833009, 0.0466197420862274
0.402210807800294, 0.048089575277098
0.410280561447145, 0.0459267721404808
0.413603162765504, 0.044009904644176
0.417592382431032, 0.0423752854330618
0.422739362716676, 0.0423752854330618
0.429502105712892, 0.0423752854330618
0.433958625793458, 0.0423752854330618
0.437530374526979, 0.0423752854330618
0.442174530029298, 0.0423752854330618
0.445960617065431, 0.0423752854330618
0.44959387779236, 0.0423752854330618
0.454936122894289, 0.0423752854330618
0.463244056701662, 0.0326901763199983
0.467302179336549, 0.0264501251009374
0.471954679489137, 0.019656290578593
0.475224590301515, 0.0148813884327514
0.479040002822877, 0.0138038585646231
0.482826805114748, 0.0138038585646231
0.48836431503296, 0.0117109837968634
0.497693157196046, 0.0264766099597344
0.501035547256471, 0.0320428380314799
0.505327558517457, 0.028183818359207
0.509220933914186, 0.0271428562700748
0.512915706634523, 0.0314285717904568
0.517104959487916, 0.031077856389111
0.523363447189332, 0.0281782408661735
0.530659770965578, 0.025714285671711
0.534247732162477, 0.0285714288907392
0.538986063003541, 0.0292827634264424
0.544382429122926, 0.0305796096512596
0.546123123168947, 0.0309979305087037
0.550869321823122, 0.0374287636485727
0.562014913558961, 0.0499999988824129
0.56510672569275, 0.0399999991059303
0.568727111816408, 0.0472151596077248
0.572691535949708, 0.0572834450075098
0.579234695434572, 0.0714285746216774
0.58384475708008, 0.0557142868638039
0.593347406387331, 0.0742819930136462
0.597361660003664, 0.0764555947669159
0.601271009445192, 0.083908025025539
0.605339384078981, 0.0951360391216893
0.610292053222658, 0.0985714271664619
0.615790224075319, 0.0842857137322426
0.623499488830568, 0.106196534333222
0.62711057662964, 0.119156311734888
0.631038522720338, 0.114888798396
0.634598350524904, 0.125262806823914
0.639107084274293, 0.128571428358555
0.644230222702028, 0.114285715562957
0.651098108291627, 0.129969697490177
0.656343555450441, 0.150363508741995
0.660240030288698, 0.175768538627685
0.663322067260744, 0.177905462961373
0.666997766494752, 0.195714294910431
0.671649074554445, 0.164285719394684
0.676574563980104, 0.164706198759879
0.682808971405031, 0.171718389397941
0.686896419525148, 0.175714284181595
0.691381311416627, 0.190873539419548
0.695198154449464, 0.190873539419548
0.700209712982179, 0.195253583136052
0.707675552368165, 0.202302104206459
0.712049818038942, 0.202302104206459
0.721364593505861, 0.202302104206459
0.728517389297487, 0.201597262353747
0.732051944732667, 0.199329623363633
0.734734630584718, 0.197608512138219
0.741700983047487, 0.196587806911842
0.748032426834108, 0.196319893765979
0.754088735580446, 0.194425785853033
0.758453226089479, 0.191848778187772
0.76282081604004, 0.188011433232858
0.768638229370119, 0.185159242124931
0.77934012413025, 0.186724466594854
0.781822538375856, 0.189063318084642
0.787663793563844, 0.193997912500605
0.794112777709962, 0.1736378085274
0.799697494506837, 0.174285694956779
0.811337804794313, 0.172857135534286
0.815197563171388, 0.172857135534286
0.817804193496706, 0.172857135534286
0.821977949142457, 0.172857135534286
0.825852489471437, 0.172857135534286
0.830390787124635, 0.172857135534286
0.834368324279787, 0.172857135534286
0.842324352264406, 0.174418101873871
0.846707439422609, 0.175714284181595
0.850822305679323, 0.174285709857941
0.854416942596437, 0.174285709857941
0.859154558181764, 0.178537096107848
0.863517379760744, 0.186299630231482
0.872514581680299, 0.197390892166286
0.878156042099, 0.190000012516975
0.88153157234192, 0.187142863869667
0.885145282745363, 0.187142863869667
0.89327702522278, 0.187142863869667
0.898661708831789, 0.187142863869667
0.904836034774782, 0.187142863869667
0.91259059906006, 0.190429918724873
0.917147731781007, 0.193300471184164
0.921434259414674, 0.192701996169493
0.927026605606081, 0.195648717300006
0.933867788314821, 0.192857146263123
0.938641166687013, 0.193269303893947
0.942820167541505, 0.194634181837096
0.946553802490236, 0.19600924131308
0.951256132125856, 0.19783233155033
0.963241434097291, 0.202857136726379
0.966898775100709, 0.198571428656578
0.971094465255739, 0.198571428656578
0.975004529953004, 0.198571428656578
0.980610942840578, 0.198571428656578
0.984279251098634, 0.198571428656578
0.991757011413576, 0.198571428656578
0.997802829742433, 0.27993736455316
1.00136885643006, 0.282228567529746
1.00500926971436, 0.284567564537802
1.0092538356781, 0.285506288335389
1.01206359863281, 0.285506288335389
1.01676092147827, 0.285506288335389
1.02483496665955, 0.285506288335389
1.03053340911865, 0.284700978278645
1.03471384048462, 0.283259247981019
1.04013953208923, 0.282649139688081
1.04410300254822, 0.282649139688081
1.05230770111084, 0.282649139688081
1.05890069007874, 0.282531987753641
1.06463441848755, 0.280294190397539
1.0683883190155, 0.279791991040772
1.07473192214966, 0.279791991040772
1.07722434997559, 0.279537033916963
1.08260450363159, 0.278233598834073
1.09212956428528, 0.276934842393464
1.09649333953858, 0.351833633449094
1.10149369239807, 0.351833633449094
1.10407600402832, 0.351833633449094
1.10827503204346, 0.351833633449094
1.11224589347839, 0.351833633449094
1.11704549789429, 0.351833633449094
1.12418375015259, 0.351833633449094
1.12975296974182, 0.351833633449094
1.13203558921814, 0.351833633449094
1.13499937057495, 0.351833633449094
1.1393545627594, 0.351833633449094
1.1436749458313, 0.351833633449094
1.15035090446472, 0.350737862678179
1.15483937263489, 0.34949732022023
1.15991291999817, 0.348976484801786
1.16355857849121, 0.348976484801786
1.16788969039917, 0.348976484801786
1.1721025466919, 0.348976484801786
1.1811083316803, 0.347530654248671
1.18629202842713, 0.3461193659568
1.19120488166809, 0.3461193659568
1.19450364112854, 0.384574440744639
1.19835624694824, 0.384574440744639
1.20181641578674, 0.384574440744639
1.21231279373169, 0.384574440744639
1.21532592773438, 0.384574440744639
1.21898350715637, 0.385366425467285
1.22314510345459, 0.386576094117423
1.22675929069519, 0.387431559589625
1.2311092376709, 0.387431559589625
1.23810729980469, 0.387431559589625
1.2480233669281, 0.387431559589625
1.24987397193909, 0.387431559589625
1.25388107299805, 0.387431559589625
1.25899229049683, 0.387431559589625
1.2621150970459, 0.387431559589625
1.26774463653565, 0.387729288914745
1.2740927696228, 0.389286723297975
1.2808397769928, 0.390288708236934
1.28370223045349, 0.390288708236934
1.28937015533447, 0.390288708236934
1.29508123397827, 0.390288708665847
1.29926595687866, 0.390288708665847
1.30397710800171, 0.390288708665847
1.30925450325012, 0.389610187949168
1.31440577507019, 0.387942939159837
1.31739315986633, 0.387431560018539
1.32190427780152, 0.387431560018539
1.32783398628235, 0.387431560018539
1.33295545578003, 0.387431560018539
1.33906683921814, 0.387431560018539
1.34338388442993, 0.387431560018539
1.34702286720276, 0.387431560018539
1.35193762779236, 0.387431560018539
1.35807285308838, 0.387431560018539
1.36243114471436, 0.387431560018539
1.36937603950501, 0.387431560018539
1.37583050727844, 0.387431560018539
1.38051495552063, 0.387431560018539
1.38378295898438, 0.387431560018539
1.38812837600708, 0.387431560018539
1.394100522995, 0.387431560018539
1.40139899253845, 0.387431560018539
1.40582976341248, 0.387431560018539
1.4098509311676, 0.387431560018539
1.41285953521729, 0.387431560018539
1.41667041778565, 0.387431560018539
1.42329726219177, 0.387431560018539
1.43201813697815, 0.388756601933649
1.43772969245911, 0.390288708665848
1.44336733818054, 0.390288708665848
1.44725618362427, 0.390288708665848
1.4529736995697, 0.390288708665848
1.45741353034973, 0.390288708665848
1.46364412307739, 0.390288708665848
1.46737847328186, 0.390288708665848
1.47062954902649, 0.390288708665848
1.47512063980103, 0.390288708665848
1.47865495681763, 0.390288708665848
1.48197088241577, 0.390288708665848
1.48825225830078, 0.390288708665848
1.49634609222412, 0.390288708665848
1.5005229473114, 0.390288708665848
1.50351819992066, 0.390288708665848
1.50928626060486, 0.390288708665848
1.51508579254151, 0.390288708665848
1.51987490653992, 0.390288708665848
1.54527411460877, 0.390288708665848
1.55705103874207, 0.390288708665848
1.56669697761536, 0.392997131855527
1.57874116897583, 0.393145857313156
1.58986101150513, 0.393145857313156
1.60435042381287, 0.393145857313156
1.60897884368897, 0.393145857313156
1.61308512687683, 0.393145857313156
1.62185535430908, 0.393145857313156
1.62547979354859, 0.393145857313156
1.62972865104675, 0.393145857313156
1.63290462493897, 0.393145857313156
1.63665041923523, 0.393145857313156
1.64336166381836, 0.393145857313156
1.64986333847046, 0.393145857313156
1.6539870262146, 0.393145857313156
1.65871462821961, 0.393769831489157
1.66223177909851, 0.394817029105124
1.66690907478333, 0.395837090827262
1.67339525222778, 0.394286516729434
1.68029556274414, 0.393145857313156
1.68458971977234, 0.393145857313156
1.68961749076843, 0.393145857313156
1.69321236610413, 0.393145857313156
1.69671306610108, 0.393145857313156
1.7054801940918, 0.393145857313156
1.7123423576355, 0.393145857313156
1.71636137962341, 0.393145857313156
1.72025046348572, 0.393145857313156
1.72458038330078, 0.393145857313156
1.72892198562622, 0.393145857313156
1.73261485099793, 0.393145857313156
1.74126873016358, 0.393145857313156
1.74642715454102, 0.393145857313156
1.75032768249512, 0.393145857313156
1.75317511558533, 0.393145857313156
1.75740990638733, 0.393145857313156
1.76319990158081, 0.393145857313156
1.77053437232971, 0.393145857313156
1.78131875991821, 0.393145857313156
1.78621945381165, 0.393145857313156
1.79126415252686, 0.393145857313156
1.79522142410278, 0.393145857313156
1.80289850234985, 0.393145857313156
1.80929789543152, 0.393145857313156
1.8128586769104, 0.393145857313156
1.81797871589661, 0.393145857313156
1.82333073616028, 0.393145857313156
1.83259782791138, 0.393145857313156
1.83470568656922, 0.393145857313156
1.84040579795838, 0.393145857313156
1.84493527412415, 0.393145857313156
1.84940943717957, 0.393145857313156
1.85287175178528, 0.393145857313156
1.86139259338379, 0.393145857313156
1.86718306541443, 0.393145857313156
1.87099537849426, 0.393145857313156
1.87443623542786, 0.393145857313156
1.87805757522583, 0.393145857313156
1.88258967399597, 0.393145857313156
1.89087972640991, 0.393145857313156
1.89796028137207, 0.393145857313156
1.90246329307556, 0.393145857313156
1.90475497245789, 0.393145857313156
1.909330701828, 0.393145857313156
1.91294107437134, 0.393145857313156
1.91823968887329, 0.393145857313156
1.92475090026856, 0.393145857313156
1.93246421813965, 0.394532327183687
1.93625030517578, 0.396003005960464
1.94092569351196, 0.396003005960464
1.94458994865418, 0.396003005960464
1.94847235679627, 0.396003005960464
1.95285830497742, 0.396003005960464
1.96295342445374, 0.397810798943035
1.96676335334778, 0.398860154607773
1.97008261680603, 0.398860154607773
1.97384700775147, 0.398860154607773
1.97940573692322, 0.399732266028013
1.98340067863464, 0.400695174499122
1.99222383499146, 0.400390398964514
1.99814639091492, 0.398860154607773
2.00214943885803, 0.398860154607773
2.00643429756165, 0.398860154607773
2.01274976730347, 0.395415202886319
2.01715621948242, 0.393145857313156
2.02415857315064, 0.393145857313156
2.02855954170227, 0.39095459239369
2.03325877189636, 0.385169723446105
2.03617939949036, 0.381717292526245
2.04093179702759, 0.381717292526245
2.04484424591065, 0.381717292526245
2.05156335830689, 0.381717292526245
2.0573986530304, 0.381389564117268
2.06115851402283, 0.380267732771584
2.06448302268982, 0.379275797686979
2.06848583221436, 0.3795660951914
2.0733452796936, 0.380880611877918
2.07848248481751, 0.381717292526245
2.08600935935974, 0.381717292526245
2.09138522148132, 0.384722764094841
2.09623703956604, 0.386286789415981
2.09887084960938, 0.374115200535841
2.10228643417359, 0.35833080818526
2.11255893707276, 0.33314585492897
2.1177059173584, 0.331677480961246
2.12248167991638, 0.316747024642721
2.12615451812744, 0.305264638362112
2.12986025810242, 0.304574428060532
2.13337597846985, 0.304574428060532
2.14235124588013, 0.292197442392144
2.14827690124512, 0.280793463922288
2.15218577384949, 0.274364657604929
2.15758786201477, 0.26743158505249
2.16196236610413, 0.26743158505249
2.16665015220642, 0.266626680179842
2.17253742218018, 0.258823179582947
2.18013987541199, 0.247954709916402
2.18405685424805, 0.240098635244537
2.18820843696594, 0.236002994635582
2.19233379364014, 0.236002994635582
2.19541702270508, 0.236002994635582
2.20582852363587, 0.21039029517201
2.2135470867157, 0.204574434020996
2.21840844154358, 0.193253410316736
2.22236618995667, 0.17285516940816
2.22654733657837, 0.151305533816973
2.23194584846497, 0.108290719357107
2.24113140106201, 0.0331458579092025
2.24459705352783, 0.0331458579092025
2.24800548553467, 0.0261771741104251
2.25282559394837, 0.0103703884759716
2.25935945510864, 0.00399700000000003
2.26323304176331, 0
2.27317843437195, 0
2.27734622955322, 0
2.2817729473114, 0
2.28700122833252, 0
2.2930410861969, 0
2.29850420951843, 0
2.3046332359314, 0
2.31239972114563, 0
2.31687936782837, 0
2.32162795066834, 0
2.32729396820069, 0
2.33528957366944, 0
2.33979139328003, 0
2.34387264251709, 0
2.34867534637451, 0
2.35438737869263, 0
2.36431131362915, 0
2.36767945289612, 0
2.37205920219422, 0
2.37689361572266, 0
2.38051137924194, 0
2.38370952606201, 0
2.3937822341919, 0
2.3993974685669, 0
2.40285549163819, 0
2.41057524681091, 0
2.41234097480774, 0
2.41816387176514, 0
2.42354259490967, 0
2.43080863952637, 0
2.43517956733704, 0
2.4388741016388, 0
2.44476947784424, 0
2.45039710998535, 0
2.45299801826477, 0
2.46148810386658, 0
2.46692762374878, 0
2.47059235572815, 0
2.47689375877381, 0
2.48204669952393, 0
2.48867473602295, 0
2.4973617553711, 0
2.5013900756836, 0
2.50783452987671, 0
2.51223287582398, 0
2.5228401184082, 0
2.52777991294861, 0
2.53455195426941, 0
2.5366979598999, 0
2.54132161140442, 0
2.54578146934509, 0
2.55165538787842, 0
2.55788288116455, 0
2.56104431152344, 0
2.56494245529175, 0
2.56847581863403, 0
2.57179365158081, 0
2.58179388046265, 0
2.58706150054932, 0
2.59192714691162, 0
2.59532294273377, 0
2.59880838394165, 0
2.60163435935974, 0
2.60661396980286, 0
2.61480031013489, 0
2.61899671554566, 0
2.62250170707703, 0
2.6276370048523, 0
2.63428554534912, 0
2.64048776626587, 0
2.64794025421143, 0
2.65305290222168, 0
2.65558371543884, 0
2.65969429016113, 0
2.66298279762268, 0
2.66653237342835, 0
2.67134342193604, 0
2.68060359954834, 0
2.68426237106323, 0
2.68886456489563, 0
2.69340310096741, 0
2.69670329093933, 0
2.70148549079895, 0
2.70850286483765, 0
2.7147243976593, 0
2.71823844909668, 0
2.72116599082947, 0
2.72652778625488, 0
2.73137531280518, 0
2.73725590705872, 0
2.74203310012818, 0
2.74782214164734, 0
2.75120387077332, 0
2.7572699546814, 0
2.76129016876221, 0
2.76696190834046, 0
2.77400979995728, 0
2.77890810966492, 0
2.78265628814697, 0
2.78650650978089, 0
2.79187927246094, 0
2.79702196121216, 0
2.80555543899536, 0
2.80972514152527, 0
2.81496772766113, 0
2.81785283088684, 0
2.82129082679749, 0
2.831689453125, 0
2.83721027374268, 0
2.84237155914307, 0
2.84534940719605, 0
2.84946165084839, 0
2.85228047370911, 0
2.85830507278443, 0
2.86617050170899, 0
2.87027773857117, 0
2.87581453323364, 0
2.87798223495484, 0
2.88122234344483, 0
2.887104845047, 0
2.89371023178101, 0
2.89946279525757, 0
2.90276083946228, 0
2.90658960342407, 0
2.91114220619202, 0
2.91583213806152, 0
2.92640337944031, 0
2.93318042755127, 0
2.93620119094849, 0
2.93933544158936, 0
2.94521889686585, 0
2.94887480735779, 0
2.9532555103302, 0
2.95898399353027, 0
2.96563777923584, 0
2.96905884742737, 0
2.97227702140808, 0
2.97674021720886, 0
2.980859375, 0
2.98674950599671, 0
2.99602971076965, 0
3.00133810043335, 0
3.00525841712952, 0
3.01047143936157, 0
3.01461062431336, 0
3.02046332359314, 0
3.02520332336426, 0
3.0292848110199, 0
3.03255233764649, 0
3.03531250953674, 0
3.0415237903595, 0
3.04839525222778, 0
3.05542240142822, 0
3.05829510688782, 0
3.06419644355774, 0
3.06817946434021, 0
3.07126197814942, 0
3.08010993003845, 0
3.08611569404602, 0
3.09264526367188, 0
3.09826049804688, 0
3.10197458267212, 0
3.10589990615845, 0
3.11295280456543, 0
3.11760506629944, 0
3.1209002494812, 0
3.12493810653687, 0
3.12833914756775, 0
3.13190732002258, 0
3.13646802902222, 0
3.14745769500733, 0
3.15079650878906, 0
3.15424165725708, 0
3.15914115905762, 0
3.16226134300232, 0
3.16692934036255, 0
3.17109022140503, 0
3.18186030387879, 0
3.18324527740479, 0
3.18678221702576, 0
3.19311628341675, 0
3.19642815589905, 0
3.20096979141235, 0
3.20925054550171, 0
3.2143651008606, 0
3.21838817596436, 0
3.22146663665772, 0
3.22667226791382, 0
3.23133192062378, 0
3.23867974281311, 0
3.24400267601013, 0
3.24740824699402, 0
3.25094470977783, 0
3.25588140487671, 0
3.26297960281372, 0
3.27121934890747, 0
3.27394852638245, 0
3.27972755432129, 0
3.28336653709412, 0
3.28650650978089, 0
3.29205689430237, 0
3.29655466079712, 0
3.30378828048706, 0
3.30932197570801, 0
3.31347117424011, 0
3.31665668487549, 0
3.32060585021973, 0
3.32780132293701, 0
3.33405194282532, 0
3.3385516166687, 0
3.34217104911804, 0
3.34669480323792, 0
3.3505567073822, 0
3.35761270523071, 0
3.3652862071991, 0
3.36962780952454, 0
3.37271914482117, 0
3.3765908241272, 0
3.38054451942444, 0
3.38745675086975, 0
3.39462575912476, 0
3.39923105239868, 0
3.40289483070374, 0
3.4072612285614, 0
3.41443095207214, 0
3.41873273849487, 0
3.42463455200195, 0
3.43135962486267, 0
3.4345365524292, 0
3.43907055854798, 0
3.44207892417908, 0
3.44579038619995, 0
3.45130977630615, 0
3.46191582679749, 0
3.46394143104553, 0
3.46710000038147, 0
3.47046813964844, 0
3.47689137458801, 0
3.48137531280518, 0
3.49297914505005, 0
3.49535069465637, 0
3.49842700958252, 0
3.50150284767151, 0
3.50611243247986, 0
3.51148495674133, 0
3.5175980091095, 0
3.5232292175293, 0
3.52809700965881, 0
3.53333315849304, 0
3.53701434135437, 0
3.54347095489502, 0
3.55071482658386, 0
3.55533728599548, 0
3.55988082885742, 0
3.56488118171692, 0
3.56940588951111, 0
3.57497940063477, 0
3.57807455062866, 0
3.58569321632385, 0
3.59118041992188, 0
3.59486470222473, 0
3.59870729446411, 0
3.60204682350159, 0
3.60802707672119, 0
3.6153694152832, 0
3.6190851688385, 0
3.62239036560059, 0
3.62693843841553, 0
3.63080344200134, 0
3.63710603713989, 0
3.64303145408631, 0
3.64947280883789, 0
3.6534040927887, 0
3.65710101127625, 0
3.66121587753296, 0
3.66586241722107, 0
3.67142066955567, 0
3.68042311668396, 0
3.68644962310791, 0
3.69090495109558, 0
3.69452342987061, 0
3.69821128845215, 0
3.70254979133606, 0
3.70871028900147, 0
3.71489200592041, 0
3.71749935150147, 0
3.72100100517273, 0
3.73097858428955, 0
3.73365292549133, 0
3.73924288749695, 0
3.7460075378418, 0
3.75047526359558, 0
3.75406823158264, 0
3.75706753730774, 0
3.76149854660034, 0
3.76815352439881, 0
3.77567253112793, 0
3.77831683158875, 0
3.78160581588745, 0
3.78701410293579, 0
3.7921706199646, 0
3.79686818122864, 0
3.80389580726624, 0
3.80938396453858, 0
3.81104049682617, 0
3.81560740470886, 0
3.82050356864929, 0
3.82736430168152, 0
3.83431992530823, 0
3.83822093009949, 0
3.8429563999176, 0
3.84940228462219, 0
3.85306844711304, 0
3.86071429252625, 0
3.8659010887146, 0
3.87012705802918, 0
3.87531433105469, 0
3.88211998939514, 0
3.88711247444153, 0
3.89421877861023, 0
3.90251955986023, 0
3.90452919006348, 0
3.90977821350098, 0
3.91281995773316, 0
3.91612896919251, 0
3.92017683982849, 0
3.92640886306763, 0
3.93325481414795, 0
3.93701372146607, 0
3.94218263626099, 0
3.94585905075073, 0
3.95104823112488, 0
3.9574390411377, 0
3.96544227600098, 0
3.96792492866516, 0
3.97100911140442, 0
3.97481617927551, 0
3.97874007225037, 0
3.98323879241944, 0
3.98769817352295, 0
3.99405059814453, 0
4.00031290054321, 0
4.00325021743775, 0
4.00711832046509, 0
4.01168308258057, 0
4.01697072982788, 0
4.02399334907532, 0
4.02811560630798, 0
4.03183207511902, 0
4.03647432327271, 0
4.0420530796051, 0
4.04831228256226, 0
4.05569682121277, 0
4.06284031867981, 0
4.06708822250366, 0
4.0708092212677, 0
4.07779750823975, 0
4.08558187484741, 0
4.08993730545044, 0
4.09413251876831, 0
4.09822735786438, 0
4.10125432014465, 0
4.10480103492737, 0
4.11498508453369, 0
4.11699757575989, 0
4.12068543434143, 0
4.12442479133606, 0
4.12824878692627, 0
4.1313766002655, 0
4.13762841224671, 0
4.14653525352478, 0
4.15148243904114, 0
4.15595564842224, 0
4.15939817428589, 0
4.16250286102295, 0
4.16685400009155, 0
4.17512998580933, 0
4.18194208145142, 0
4.18569741249085, 0
4.1928475856781, 0
4.19773564338684, 0
4.20155320167542, 0
4.20805821418762, 0
4.21373829841614, 0
4.21713099479675, 0
4.22059116363526, 0
4.22580251693726, 0
4.22932848930359, 0
4.23340258598328, 0
4.24270401000977, 0
4.24662432670593, 0
4.25018653869629, 0
4.2534492969513, 0
4.25807962417603, 0
4.26439771652222, 0
4.26820025444031, 0
4.27265391349793, 0
4.27693567276001, 0
4.28347597122193, 0
4.28702840805054, 0
4.29346618652344, 0
4.29909381866455, 0
4.30537257194519, 0
4.31138095855713, 0
4.3164888381958, 0
4.32191691398621, 0
4.32830629348755, 0
4.33656153678894, 0
4.33932147026062, 0
4.34372291564942, 0
4.34810647964478, 0
4.35325751304627, 0
4.35958466529846, 0
4.36728916168213, 0
4.37003598213196, 0
4.37363133430481, 0
4.37787113189697, 0
4.38293800354004, 0
4.38497982025147, 0
4.39020142555237, 0
4.39700231552124, 0
4.40241632461548, 0
4.40609798431397, 0
4.41155228614807, 0
4.4137309551239, 0
4.41807899475098, 0
4.42227396965027, 0
4.4297164440155, 0
4.43598613739014, 0
4.43855032920838, 0
4.44290218353272, 0
4.44669280052185, 0
4.4509840965271, 0
4.45773611068726, 0
4.46577486991882, 0
4.46868500709534, 0
4.47184834480286, 0
4.47686944007874, 0
4.48095855712891, 0
4.4873040676117, 0
4.49480638504028, 0
4.50025663375855, 0
4.50339851379395, 0
4.50628385543823, 0
4.51260409355164, 0
4.516912317276, 0
4.52457365989685, 0
4.52884349822998, 0
4.53222069740296, 0
4.53599963188172, 0
4.54094252586365, 0
4.54921612739563, 0
4.55449638366699, 0
4.5619369506836, 0
4.56609830856323, 0
4.57067189216614, 0
4.57377800941467, 0
4.5818127155304, 0
4.58731589317322, 0
4.59275779724121, 0
4.59630641937256, 0
4.59980187416077, 0
4.60270676612854, 0
4.60760769844055, 0
4.61477718353272, 0
4.62015948295593, 0
4.62336716651917, 0
4.62832889556885, 0
4.63175306320191, 0
4.63642749786377, 0
4.64350900650025, 0
4.65071687698364, 0
4.65440759658814, 0
4.6587043762207, 0
4.66273722648621, 0
4.66960391998291, 0
4.6758068561554, 0
4.68135032653809, 0
4.68528137207031, 0
4.6900468826294, 0
4.69378862380982, 0
4.69730243682861, 0
4.7017792224884, 0
4.70691833496094, 0
4.71350512504578, 0
4.71776065826416, 0
4.72092518806458, 0
4.72768530845642, 0
4.73291740417481, 0
4.74306735992432, 0
4.74666533470154, 0
4.75032505989075, 0
4.75331363677979, 0
4.75766787528992, 0
4.76224050521851, 0
4.76920709609985, 0
4.77863488197327, 0
4.78208813667298, 0
4.78615674972534, 0
4.78955826759339, 0
4.79398975372315, 0
4.79795489311218, 0
4.80213913917542, 0
4.80950365066528, 0
4.81386909484863, 0
4.81783351898194, 0
4.82181177139282, 0
4.82831773757935, 0
4.83318028450012, 0
4.83978304862976, 0
4.84439263343811, 0
4.84800968170166, 0
4.85117492675781, 0
4.85625324249268, 0
4.86281118392944, 0
4.86821780204773, 0
4.87422523498535, 0
4.88150296211243, 0
4.88528213500977, 0
4.88959202766419, 0
4.89512596130371, 0
4.90255341529846, 0
4.90747985839844, 0
4.91219625473023, 0
4.9154046535492, 0
4.91890487670899, 0
4.92250738143921, 0
4.93422946929932, 0
4.93681011199951, 0
4.94225606918335, 0
4.94656715393067, 0
4.95007095336914, 0
4.95351300239563, 0
4.96022448539734, 0
4.96993074417114, 0
4.97376976013184, 0
4.9776924610138, 0
4.98165545463562, 0
4.9860034942627, 0
4.99227747917175, 0
5.0003655910492, 0
5.00460228919983, 0
5.01082310676575, 0
5.01544842720032, 0
5.01974329948425, 0
5.02589855194092, 0
5.03228697776795, 0
5.03531489372254, 0
5.03875360488892, 0
5.04257950782776, 0
5.0465012550354, 0
5.05099878311157, 0
5.0581367969513, 0
5.06296358108521, 0
5.06597361564636, 0
5.06971917152405, 0
5.07303676605225, 0
5.0791488647461, 0
5.08326134681702, 0
5.08986649513245, 0
5.0985682964325, 0.328017123846932
5.102028465271, 0.328017123846932
5.10573420524597, 0.328017123846932
5.11036500930786, 0.328017123846932
5.11480269432068, 0.328017123846932
5.12190828323364, 0.328017123846932
5.12696800231934, 0.328017123846932
5.13098964691162, 0.328017123846932
5.13455567359924, 0.328017123846932
5.13822994232178, 0.328017123846932
5.14372549057007, 0.328017123846932
5.15138921737671, 0.328017123846932
5.15611038208008, 0.328017123846932
5.16158399581909, 0.328017123846932
5.16778073310852, 0.328017123846932
5.17177662849426, 0.328017123846932
5.17808089256287, 0.328017123846932
5.18471179008484, 0.328017123846932
5.19032869338989, 0.328017123846932
5.19424233436585, 0.675077431597573
5.19847283363342, 0.675077431597573
5.2017165184021, 0.675077431597573
5.20564684867859, 0.675077431597573
5.21483716964722, 0.675077431597573
5.21775374412537, 0.675077431597573
5.22133359909058, 0.675077431597573
5.22548446655274, 0.675077431597573
5.22909626960755, 0.675077431597573
5.23395142555237, 0.675077431597573
5.23789224624634, 0.675077431597573
5.24354062080383, 0.675077431597573
5.2499969959259, 0.675077431597573
5.25399336814881, 0.675077431597573
5.25794587135315, 0.675077431597573
5.26209745407105, 0.675077431597573
5.26736769676209, 0.675077431597573
5.27552852630615, 0.675077431597573
5.28000483512879, 0.675077431597573
5.28327140808106, 0.675077431597573
5.28694710731506, 0.675077431597573
5.291565990448, 0.34290456579059
5.29760799407959, 0.34290456579059
5.30398807525635, 0.34290456579059
5.31188521385193, 0.34290456579059
5.31429300308228, 0.34290456579059
5.31933102607727, 0.34290456579059
5.32143387794495, 0.34290456579059
5.32740364074707, 0.34290456579059
5.33223352432251, 0.34290456579059
5.33963046073914, 0.34290456579059
5.3444908618927, 0.34290456579059
5.35063705444336, 0.34290456579059
5.35349020957947, 0.34290456579059
5.3578353881836, 0.34290456579059
5.36311755180359, 0.34290456579059
5.37018833160401, 0.34290456579059
5.3748384475708, 0.34290456579059
5.37913808822632, 0.34290456579059
5.38241419792175, 0.34290456579059
5.38730154037476, 0.34290456579059
5.3964882850647, 0.152107234955692
5.40303955078125, 0.152107234955692
5.4086724281311, 0.152107234955692
5.41449985504151, 0.152107234955692
5.42035899162293, 0.152107234955692
5.43022737503052, 0.152107234955692
5.43711910247803, 0.152107234955692
5.441956615448, 0.152107234955692
5.44654331207276, 0.152107234955692
5.45212135314942, 0.152107234955692
5.45924792289734, 0.152107234955692
5.46730909347534, 0.152107234955692
5.47372660636902, 0.152107234955692
5.47837195396423, 0.152107234955692
5.4854501247406, 0.152107234955692
5.49400219917298, 0.152107234955692
5.50105414390564, 0.440583250410784
5.50433573722839, 0.440583250410784
5.50822291374207, 0.440583250410784
5.51354513168335, 0.440583250410784
5.51799926757813, 0.440583250410784
5.52628359794617, 0.440583250410784
5.53049931526184, 0.440583250410784
5.5342257976532, 0.440583250410784
5.53754315376282, 0.440583250410784
5.54143009185791, 0.440583250410784
5.54541478157044, 0.440583250410784
5.55083332061768, 0.440583250410784
5.55947003364563, 0.440583250410784
5.56394610404968, 0.440583250410784
5.56730470657349, 0.440583250410784
5.57089409828186, 0.440583250410784
5.57436213493347, 0.440583250410784
5.5795126914978, 0.440583250410784
5.584210729599, 0.440583250410784
5.5924910068512, 0.440583250410784
5.59687647819519, 0.421051633261269
5.60172328948975, 0.421051633261269
5.60378131866455, 0.421051633261269
5.61061987876892, 0.421051633261269
5.61498436927796, 0.421051633261269
5.62312302589417, 0.421051633261269
5.63322505950928, 0.421051633261269
5.63509664535523, 0.421051633261269
5.6388617515564, 0.421051633261269
5.64342007637024, 0.421051633261269
5.64878306388855, 0.421051633261269
5.65559158325195, 0.421051633261269
5.6601749420166, 0.421051633261269
5.66438446044922, 0.421051633261269
5.66811738014221, 0.421051633261269
5.67170033454895, 0.421051633261269
5.67699084281922, 0.421051633261269
5.6845148563385, 0.421051633261269
5.69014081954956, 0.421051633261269
5.69432482719422, 0
5.69906244277954, 0
5.70123801231384, 0
5.7044991016388, 0
5.7108512878418, 0
5.71802124977112, 0
5.72163233757019, 0
5.72538313865662, 0
5.73092541694641, 0
5.73432598114014, 0
5.73941597938538, 0
5.74869403839111, 0
5.75169024467468, 0
5.75490984916687, 0
5.75964555740357, 0
5.76388130187988, 0
5.770330286026, 0
5.77481923103333, 0
5.78370270729065, 0
5.78667554855347, 0
5.79131302833557, 0.207220581537101
5.79501852989197, 0.207220581537101
5.8022488117218, 0.207220581537101
5.80565128326416, 0.207220581537101
5.81478152275086, 0.207220581537101
5.81718955039978, 0.207220581537101
5.82100043296814, 0.207220581537101
5.824440574646, 0.207220581537101
5.830055809021, 0.207220581537101
5.83416328430176, 0.207220581537101
5.84224233627319, 0.207220581537101
5.84641728401184, 0.207220581537101
5.84982190132141, 0.207220581537101
5.85462532043457, 0.207220581537101
5.86029658317566, 0.207220581537101
5.86612710952759, 0.207220581537101
5.87348446846008, 0.207220581537101
5.88000450134277, 0.207220581537101
5.88327131271362, 0.207220581537101
5.88653502464295, 0.207220581537101
5.89082751274109, 0.148187085876316
5.8952573299408, 0.148187085876316
5.90207180976868, 0.148187085876316
5.90592751502991, 0.148187085876316
5.91074118614197, 0.148187085876316
5.91414747238159, 0.148187085876316
5.91872034072876, 0.148187085876316
5.92561564445496, 0.148187085876316
5.93318710327149, 0.148187085876316
5.93892393112183, 0.136705039214576
5.94322786331177, 0.119078208162807
5.95018563270569, 0.0958769113882178
5.95413718223572, 0.0891786140458292
5.96157584190369, 0.0853299422954029
5.96736059188843, 0.0853299422954029
5.97125587463379, 0.0900935432759643
5.97433958053589, 0.0941429954667354
5.97894606590271, 0.109783111381299
5.98292670249939, 0.129611566654479
5.98768124580383, 0.148187085876316
5.99295339584351, 0.06486350603341
5.99894676208496, 0.06486350603341
6.00251016616821, 0.06486350603341
6.00842366218567, 0.06486350603341
6.01078233718872, 0.06486350603341
6.01452884674072, 0.06486350603341
6.0195396900177, 0.06486350603341
6.02815804481506, 0.06486350603341
6.03413281440735, 0.06486350603341
6.03626141548157, 0.06486350603341
6.03959975242615, 0.06486350603341
6.04498038291931, 0.06486350603341
6.04941067695618, 0.06486350603341
6.05800852775574, 0.06486350603341
6.06144080162048, 0.06486350603341
6.06468997001648, 0.06486350603341
6.0689884185791, 0.06486350603341
6.07462248802185, 0.06486350603341
6.08037004470825, 0.06486350603341
6.08426222801209, 0.06486350603341
6.09404096603394, 0.06486350603341
6.09924516677857, 0
6.1027825832367, 0
6.10603413581848, 0
6.10976252555847, 0
6.11541066169739, 0
6.12250981330872, 0
6.12762484550476, 0
6.1333526134491, 0
6.1364100933075, 0
6.14143333435059, 0
6.14958820343018, 0
6.15326414108277, 0
6.15679225921631, 0.00299333801707657
6.16093287467957, 0.0225513896884719
6.16541705131531, 0.0437322404880114
6.16965970993042, 0.0457142852246761
6.17577586174011, 0.0228571426123381
6.18377122879028, 0.0726923295683064
6.18869934082031, 0.0993240865616723
6.19345436096192, 0.0853131467414443
6.19690976142883, 0.0957142785191536
6.20088968276978, 0.0757142826914787
6.20502982139588, 0.0757142826914787
6.21243987083435, 0.0725625460991519
6.21919045448303, 0.0705634076368987
6.22218713760376, 0.074345626148104
6.22736940383911, 0.0757142901420593
6.23133025169373, 0.0742857158184052
6.2352436542511, 0.0742857158184052
6.23949060440064, 0.0758564570553553
6.24808440208435, 0.0799999982118607
6.25200066566467, 0.0799999982118607
6.25530133247376, 0.0771428570151329
6.25979814529419, 0.0771428570151329
6.26778016090393, 0.077181667993868
6.27522311210632, 0.0793298969551318
6.27824053764343, 0.0800000056624413
6.28856883049011, 0.0799240598692339
6.2923565864563, 0.141231741428845
6.29675755500794, 0.143425395951336
6.30183444023132, 0.143425395951336
6.30939779281616, 0.144977056882003
6.31320009231568, 0.15227457635186
6.31737098693848, 0.158767969487741
6.32017431259155, 0.160981858866238
6.32336292266846, 0.163500021525535
6.32780847549439, 0.166282540426319
6.33381066322327, 0.166282540426319
6.33959040641785, 0.168758616949751
6.34335265159607, 0.171566355347261
6.34922490119934, 0.175354596365706
6.3532844543457, 0.176739959627343
6.35667595863342, 0.17771110521323
6.36219725608826, 0.17771110521323
6.36892232894898, 0.17771110521323
6.37345871925354, 0.184961650918106
6.37871322631836, 0.19199681864745
6.38332495689392, 0.19199681864745
6.38820562362671, 0.194078433966628
6.39189014434815, 0.37179499963084
6.39711127281189, 0.376343522268505
6.40505967140198, 0.389062230652746
6.40955171585083, 0.392217810826233
6.41308436393738, 0.392217810826233
6.41696939468384, 0.392502120819654
6.42063841819763, 0.393466256229256
6.42425737380982, 0.394417234940175
6.43430814743042, 0.39507494457238
6.43848667144776, 0.39507494457238
6.44262204170227, 0.39507494457238
6.44638428688049, 0.394986495681658
6.4501045703888, 0.393909930556214
6.45335063934326, 0.392970592297888
6.46336278915405, 0.392217810826233
6.4709454536438, 0.392217810826233
6.47438488006592, 0.392217810826233
6.47993454933167, 0.391415465635287
6.48366293907166, 0.390326026189598
6.48943314552307, 0.389360662178924
6.49661478996277, 0.408328001584345
6.5025616645813, 0.406591913852241
6.50698027610779, 0.40516853141514
6.51259026527405, 0.403612203251815
6.51727042198181, 0.40261371919089
6.52286586761475, 0.40261371919089
6.53164420127869, 0.39970605231211
6.53637037277222, 0.396899436797434
6.54118595123291, 0.396899436797434
6.54843864440918, 0.396899436797434
6.55350432395935, 0.396899436797434
6.56257972717285, 0.395389663058757
6.56583247184754, 0.39417229644429
6.5697368144989, 0.394042288150126
6.5723813533783, 0.394042288150126
6.57607684135437, 0.394042288150126
6.58317933082581, 0.39260106577385
6.59278259277344, 0.392507726392765
6.59720096588135, 0.20049956618292
6.60008249282837, 0.20049956618292
6.60318312644959, 0.20049956618292
6.60655961036682, 0.200937471209012
6.61153516769409, 0.204348684344328
6.6197319984436, 0.209070997223683
6.62315473556519, 0.209070997223683
6.62835607528687, 0.20999589534204
6.63220963478089, 0.212459089984813
6.63544855117798, 0.214529404853468
6.63948998451233, 0.218225183221787
6.64927921295166, 0.226213859305211
6.65477976799011, 0.226213859305211
6.65847072601319, 0.226956933436887
6.66242442131043, 0.228065960376458
6.66588363647461, 0.229036283711574
6.67028269767761, 0.230034824523103
6.67634854316712, 0.231402312829155
6.68475208282471, 0.231928141698667
6.68921074867249, 0.231928141698667
6.69427070617676, 0.125714287161827
6.69731888771057, 0.125714287161827
6.70087037086487, 0.125714287161827
6.70649609565735, 0.125706681676921
6.71277794837952, 0.124008467132057
6.71801147460938, 0.122857138514519
6.72188315391541, 0.124285712838173
6.72497687339783, 0.124285712838173
6.7308970451355, 0.124285712838173
6.73799428939819, 0.124426593581128
6.74381909370423, 0.125905690027686
6.75114569664002, 0.127142861485481
6.75507578849793, 0.125714287161827
6.75884184837341, 0.125714287161827
6.76311025619507, 0.125714287161827
6.76800618171692, 0.126113676236571
6.77193627357483, 0.126942940565588
6.78025779724121, 0.128571435809135
6.78597078323364, 0.127142861485481
6.78838405609131, 0.127142861485481
6.7923348903656, 0.127142861485481
6.79727277755737, 0.127142861485481
6.80160937309265, 0.127142861485481
6.80903825759888, 0.127142861485481
6.81364808082581, 0.127142861485481
6.81824741363526, 0.126527020525929
6.82106194496155, 0.125754437898138
6.82826504707337, 0.124285712838173
6.83418617248535, 0.125714287161827
6.84292325973511, 0.125714287161827
6.84986100196839, 0.125714287161827
6.85309634208679, 0.125714287161827
6.85718879699707, 0.125968827932208
6.86327967643738, 0.127373917184783
6.87199196815491, 0.128571435809135
6.87605032920838, 0.127142861485481
6.88016352653504, 0.128195082734397
6.88328919410706, 0.129173563410613
6.88755974769592, 0.13000001013279
6.89182314872742, 0.128571435809135
6.8974328994751, 0.128638263799376
6.90451130867005, 0.13582687322787
6.9080894947052, 0.137744366848359
6.91256270408631, 0.13463756012053
6.9175253868103, 0.135714292526245
6.92178688049317, 0.134285718202591
6.929176902771, 0.134460101350952
6.93681607246399, 0.142979086696212
6.94013652801514, 0.145005853324392
6.94498333930969, 0.143678581298554
6.94865069389343, 0.144285723567009
6.95211658477783, 0.141428574919701
6.95700106620789, 0.141566767942266
6.96541032791138, 0.143797525882259
6.96905646324158, 0.144285723567009
6.97279438972473, 0.142857149243355
6.97855362892151, 0.142857149243355
6.98158917427063, 0.142857149243355
6.98573527336121, 0.142857149243355
6.99421224594116, 0.145096735391439
6.99841771125794, 0.145714268088341
7.00132880210877, 0.144285708665848
7.00487480163574, 0.144285708665848
7.00835285186768, 0.144927087396705
7.01281914710999, 0.146114217894199
7.01785955429077, 0.146864635010735
7.02190551757813, 0.144474269594785
7.02984890937805, 0.142857134342194
7.03352580070496, 0.144285708665848
7.03752503395081, 0.144285708665848
7.04102358818054, 0.144285708665848
7.04728922843933, 0.144285708665848
7.05195269584656, 0.144285708665848
7.05994925498963, 0.144285708665848
7.06486592292786, 0.144285708665848
7.06854043006897, 0.144997574854849
7.07161984443665, 0.1458601758209
7.07466540336609, 0.146713293252019
7.08149561882019, 0.145714282989502
7.090957736969, 0.145714282989502
7.09582600593567, 0.145714282989502
7.09993562698364, 0.145714282989502
7.102920627594, 0.145714282989502
7.10648069381714, 0.145714282989502
7.11113748550415, 0.145714282989502
7.11540350914002, 0.145714282989502
7.1226948261261, 0.145714282989502
7.1276460647583, 0.145714282989502
7.13104257583618, 0.145714282989502
7.13780341148377, 0.145844273094538
7.14266452789307, 0.147122791305625
7.14968762397766, 0.14857143163681
7.15440807342529, 0.147142857313156
7.15845928192139, 0.147142857313156
7.16337475776673, 0.147142857313156
7.16601929664612, 0.147142857313156
7.17056617736817, 0.147142857313156
7.17537031173706, 0.147142857313156
7.1851640701294, 0.147142857313156
7.19038400650025, 0.148371841641617
7.19346342086792, 0.149250922418401
7.19795999526978, 0.149462288010787
7.2016595363617, 0.146971354452965
7.2051504611969, 0.145968901407487
7.21371874809265, 0.147142857313156
7.21916089057923, 0.146678928970376
7.22306833267212, 0.145422804468505
7.22737154960632, 0.144285708665848
7.2313681602478, 0.145714282989502
7.23540363311768, 0.145714282989502
7.24188814163208, 0.145714282989502
7.24786028862, 0.145714282989502
7.25295052528381, 0.145714282989502
7.25489196777344, 0.145714282989502
7.26075682640076, 0.147021601811933
7.26748881340027, 0.14857143163681
7.27370867729187, 0.147142857313156
7.27937970161438, 0.147142857313156
7.28282961845398, 0.147142857313156
7.2865975856781, 0.147142857313156
7.29018864631653, 0.206722893873545
7.29566679000855, 0.206722893873545
7.30076894760132, 0.206722893873545
7.30675778388977, 0.206722893873545
7.31335983276367, 0.206722893873545
7.31662926673889, 0.206722893873545
7.32017955780029, 0.206722893873545
7.32465515136719, 0.206722893873545
7.33127889633179, 0.206722893873545
7.33761582374573, 0.206722893873545
7.34703526496887, 0.206722893873545
7.35115895271301, 0.206722893873545
7.35468301773071, 0.206722893873545
7.35811982154846, 0.206722893873545
7.36334047317505, 0.206722893873545
7.36947808265686, 0.206722893873545
7.37590394020081, 0.206722893873545
7.38100037574768, 0.206722893873545
7.38371858596802, 0.206722893873545
7.38870701789856, 0.206722893873545
7.3914936542511, 0.279487851731612
7.39605984687805, 0.279487851731612
7.4057804107666, 0.279487851731612
7.4102502822876, 0.278465412851859
7.4140082359314, 0.277287365949618
7.41925392150879, 0.27581900754426
7.42243061065674, 0.275000678899016
7.43224511146546, 0.273773554436995
7.43913087844849, 0.273773554436995
7.44386658668518, 0.273773554436995
7.44912252426148, 0.273773554436995
7.45242319107056, 0.273773554436995
7.45552000999451, 0.273773554436995
7.46467099189758, 0.273773554436995
7.47024140357971, 0.273773554436995
7.47446856498718, 0.273773554436995
7.47901878356934, 0.273773554436995
7.48232231140137, 0.273773554436995
7.48728594779968, 0.273773554436995
7.49516496658325, 0.28457441553769
7.50141153335571, 0.28457441553769
7.50383553504944, 0.28457441553769
7.50741133689881, 0.28457441553769
7.51346859931946, 0.28457441553769
7.52029881477356, 0.283932643362947
7.52579436302185, 0.282122899219585
7.5334454536438, 0.281717296692704
7.53697738647461, 0.281540533477464
7.54091296195984, 0.280524221950482
7.54729423522949, 0.278876340565635
7.55175218582153, 0.278860148045396
7.56177840232849, 0.278860148045396
7.56481442451477, 0.278860148045396
7.56964907646179, 0.278860148045396
7.57208166122437, 0.278860148045396
7.57649168968201, 0.278860148045396
7.58341727256775, 0.278860148045396
7.59108958244324, 0.278860148045396
7.59595141410828, 0.278860149839401
7.59976253509522, 0.278860149839401
7.6038800239563, 0.278860149839401
7.60716805458069, 0.278860149839401
7.61296734809876, 0.278860149839401
7.62177333831787, 0.278860149839401
7.62481865882874, 0.278860149839401
7.62928972244263, 0.278860149839401
7.63321123123169, 0.278860149839401
7.63670048713684, 0.278860149839401
7.64067778587341, 0.278860149839401
7.64873418807984, 0.278860149839401
7.65565357208252, 0.278860149839401
7.65929303169251, 0.278860149839401
7.66332421302796, 0.278860149839401
7.66715607643128, 0.278860149839401
7.67232666015625, 0.278860149839401
7.67917237281799, 0.278860149839401
7.68572959899902, 0.278860149839401
7.69018182754517, 0.278860149839401
7.69403252601624, 0.278860149839401
7.69870266914368, 0.278860149839401
7.7029052734375, 0.278860149839401
7.70982632637024, 0.278860149839401
7.71718606948853, 0.278860149839401
7.72114095687866, 0.278860149839401
7.72468576431275, 0.278860149839401
7.72979364395142, 0.278860149839401
7.73349723815918, 0.278860149839401
7.73776564598084, 0.278860149839401
7.74705562591553, 0.278942198674298
7.75086603164673, 0.280105734148404
7.7550190448761, 0.281373887347218
7.75757060050964, 0.281717298486709
7.76337895393372, 0.281717298486709
7.76722798347473, 0.281717298486709
7.77428088188172, 0.281717298486709
7.77917370796204, 0.282561032029128
7.78248629570007, 0.283552559884864
7.78665552139282, 0.284574417331695
7.79078016281128, 0.284574417331696
7.79757080078125, 0.284574417331696
7.80235967636109, 0.284574417331696
7.81012854576111, 0.285458062381911
7.81425914764404, 0.286859101138657
7.81792960166931, 0.287431565979004
7.82150158882141, 0.287431565979004
7.82778058052063, 0.287431565979004
7.8321515083313, 0.287431565979004
7.8393171787262, 0.287431565979004
7.84550652503967, 0.287431565979004
7.84914574623108, 0.287431565979004
7.85207614898682, 0.287431565979004
7.85575137138367, 0.287431565979004
7.86483607292175, 0.287431565979004
7.8720468044281, 0.291215618334052
7.8759120464325, 0.295483833513906
7.88038001060486, 0.296003011920929
7.88374600410462, 0.296003011920929
7.88910899162293, 0.297483735055073
7.89191422462464, 0.298892043873789
7.89918789863587, 0.301717279413223
7.90385398864746, 0.301717279413223
7.90757665634155, 0.303129851540775
7.91174802780152, 0.306509824454294
7.91674098968506, 0.310377326642394
7.92109498977661, 0.31154896799481
7.92685112953186, 0.313097918666772
7.93710050582886, 0.313454314869552
7.93904981613159, 0.314592940690394
7.94250259399414, 0.316609767884307
7.94761786460877, 0.318860141494751
7.95379576683045, 0.318860141494751
7.95902190208435, 0.318860141494751
7.96645913124085, 0.318860141494751
7.97070155143738, 0.319983132589751
7.97456250190735, 0.321244890571603
7.98047599792481, 0.321717290142059
7.98578796386719, 0.321717290142059
7.99421916007996, 0.321717290142059
7.99917302131653, 0.321717290142059
8.003324842453, 0.321717290142059
8.00827631950379, 0.321717290142059
8.01070461273194, 0.321717290142059
8.01487407684326, 0.321717290142059
8.01931486129761, 0.321717290142059
8.02510581016541, 0.321717290142059
8.03008804321289, 0.321717290142059
8.03363761901856, 0.321717290142059
8.03683218955994, 0.321717290142059
8.04071912765503, 0.321717290142059
8.04853591918945, 0.321717290142059
8.05519089698792, 0.321717290142059
8.06114134788513, 0.321717290142059
8.06542859077454, 0.321717290142059
8.06924924850464, 0.321717290142059
8.07213315963745, 0.321717290142059
8.07672390937805, 0.321717290142059
8.08475456237793, 0.323936903081045
8.08987150192261, 0.324574438789368
8.09322652816773, 0.324574438789368
8.09689412117005, 0.325030655628174
8.10094103813172, 0.328568263952477
8.10634646415711, 0.333437737923006
8.11183128356934, 0.34292187390858
8.12241468429566, 0.356003014305115
8.1245852470398, 0.356003014305115
8.13190541267395, 0.386971901113668
8.13477168083191, 0.401800751920712
8.13857183456421, 0.407431570747375
8.14257369041443, 0.407431570747375
8.15071091651917, 0.413712619482846
8.15419063568115, 0.422322735599516
8.15800199508667, 0.42692809433335
8.16278872489929, 0.42554828115191
8.16697750091553, 0.424574432828903
8.17216715812683, 0.424574432828903
8.17900071144104, 0.41104276653566
8.1870840549469, 0.00148942069196371
8.19205985069275, 0.0338823875566683
8.19687161445618, 0.0599999986588955
8.20296773910523, 0.0560029986588955
8.2061327457428, 0.0560029986588955
8.21471843719483, 0.0172540637479756
8.21800169944763, 0.029711285671711
8.22106561660767, 0.0128571428358555
8.22421679496765, 0.0128571428358555
8.22914824485779, 0.00489491849621004
8.23280391693115, 0.00392559922648223
8.2372504234314, 0.0128571428358555
8.24194512367249, 0
8.2471152305603, 0
8.25266251564026, 0
8.25642237663269, 0
8.26200923919678, 0
8.26712427139282, 0
8.27376065254212, 0
8.28025779724121, 0
8.28535089492798, 0
8.28908953666687, 0
8.29266557693482, 0
8.29826245307923, 0
8.30750236511231, 0
8.31101403236389, 0
8.31308207511902, 0
8.31659326553345, 0
8.32058320045471, 0
8.32692322731018, 0
8.33189568519592, 0
8.33912954330444, 0
8.34512267112732, 0
8.34906229972839, 0
8.35240087509155, 0
8.35576066970825, 0
8.36265573501587, 0
8.37012062072754, 0
8.3740421295166, 0
8.37784943580628, 0
8.3819561958313, 0
8.38653073310852, 0
8.3912802696228, 0
8.40148839950562, 0
8.40483531951904, 0
8.40891036987305, 0
8.41291556358338, 0
8.41686615943909, 0
8.42121443748474, 0
8.42934165000916, 0
8.43824324607849, 0
8.44179711341858, 0
8.44594178199768, 0
8.4526451587677, 0
8.45567378997803, 0
8.46125111579895, 0
8.46699318885803, 0
8.47056398391724, 0
8.47360715866089, 0
8.47749409675598, 0
8.48217997550964, 0
8.48662195205689, 0
8.49435505867005, 0
8.49827466011048, 0
8.50224814414978, 0
8.50661525726319, 0
8.51263890266419, 0
8.51796183586121, 0
8.52514705657959, 0
8.53095541000366, 0
8.53495607376099, 0
8.53871879577637, 0
8.54162487983704, 0
8.54723010063172, 0
8.5518837928772, 0
8.55994377136231, 0
8.56361255645752, 0
8.56695470809937, 0
8.57067642211914, 0
8.5761643409729, 0
8.58450779914856, 0
8.59198150634766, 0
8.59991154670715, 0
8.60419783592224, 0
8.6077223777771, 0
8.61237583160401, 0
8.6193293094635, 0
8.62297854423523, 0
8.62597546577454, 0
8.63029918670654, 0
8.63360056877136, 0
8.63719997406006, 0
8.64095649719238, 0
8.65022644996643, 0
8.65497932434082, 0
8.65796122550964, 0
8.66200075149536, 0
8.66618785858154, 0
8.67101583480835, 0
8.67794642448425, 0
8.685942029953, 0
8.69020662307739, 0
8.69328556060791, 0
8.69721565246582, 0
8.70326981544495, 0
8.70692358016968, 0
8.71186385154724, 0
8.71840701103211, 0
8.72205100059509, 0
8.72647294998169, 0
8.73277077674866, 0
8.73759112358093, 0
8.74697217941284, 0
8.75087008476257, 0
8.75417718887329, 0
8.75748524665833, 0
8.76307759284973, 0
8.76912484169006, 0
8.77361927032471, 0
8.7781702041626, 0
8.78364214897156, 0
8.78848633766174, 0
8.79133543968201, 0
8.79729375839234, 0
8.80183706283569, 0
8.80920252799988, 0
8.81439456939697, 0
8.81663618087769, 0
8.82076082229614, 0
8.82661232948303, 0
8.83218488693237, 0
8.83935770988464, 0
8.84321341514588, 0
8.84725484848023, 0
8.85054335594177, 0
8.85587558746338, 0
8.86376056671143, 0
8.8713086605072, 0
8.87471685409546, 0
8.8788872718811, 0
8.88288006782532, 0
8.88677868843079, 0
8.89083275794983, 0
8.90305075645447, 0
8.90674719810486, 0
8.91026911735535, 0
8.91416749954224, 0
8.91908512115479, 0
8.92348132133484, 0
8.92804799079895, 0
8.93591318130493, 0
8.93907699584961, 0
8.94210562705994, 0
8.94685897827149, 0
8.9510525226593, 0
8.95664582252503, 0
8.96243271827698, 0
8.97019157409668, 0
8.97284183502197, 0
8.978093957901, 0
8.98267755508423, 0
8.98824725151062, 0
8.99525365829468, 0
9.00048003196716, 0
9.00308356285095, 0
9.00637087821961, 0
9.01124224662781, 0
9.01688108444214, 0
9.02546820640564, 0
9.02883944511414, 0
9.03190932273865, 0
9.03613815307617, 0
9.04091796875, 0
9.0471378326416, 0
9.05111727714539, 0
9.06061873435974, 0
9.06607661247254, 0
9.06964263916016, 0
9.0726767539978, 0
9.07579216957092, 0
9.08243546485901, 0
9.0898796081543, 0
9.09532008171082, 0
9.09900770187378, 0
9.10239729881287, 0
9.10605750083923, 0
9.11184582710266, 0
9.12000951766968, 0
9.12481341362, 0
9.12908706665039, 0
9.13267216682434, 0
9.1362069606781, 0
9.14258847236633, 0
9.14922986030579, 0
9.15520939826965, 0
9.15884575843811, 0
9.16271553039551, 0
9.16670546531677, 0
9.17070422172547, 0
9.17692098617554, 0
9.18508181571961, 0
9.18989930152893, 0
9.1931556224823, 0
9.19731698036194, 0
9.202299451828, 0
9.20629844665527, 0
9.21492800712586, 0
9.22139320373535, 0
9.22437677383423, 0
9.22887716293335, 0
9.23259339332581, 0
9.2359121799469, 0
9.24124584197998, 0
9.25028142929077, 0
9.25392780303955, 0
9.25660405158997, 0
9.26091823577881, 0
9.26702032089234, 0
9.2717050075531, 0
9.27995762825012, 0
9.28460011482239, 0
9.28954038619995, 0
9.29245028495789, 0
9.29700694084168, 0
9.30257830619812, 0
9.31105980873108, 0.00843897549879156
9.31683692932129, 0.0199999995529652
9.31915721893311, 0.0199999995529652
9.32206330299378, 0.00999999977648258
9.32546315193176, 0.00999999977648258
9.33134684562683, 0.0411934123813899
9.3403256893158, 0.0728571396321058
9.34340677261353, 0.0414285697042942
9.3491238117218, 0.0510357154413778
9.3528727054596, 0.0656537490750048
9.3563898563385, 0.0786848741443268
9.36460719108582, 0.0646759284237827
9.36949214935303, 0.0657142885029316
9.37690720558167, 0.0628571435809135
9.38046178817749, 0.0628571435809135
9.38344964981079, 0.0628571435809135
9.38744053840637, 0.0628571435809135
9.39173827171326, 0.0831027437737326
9.40042791366577, 0.0831027437737329
9.40597543716431, 0.0831027437737329
9.41220579147339, 0.0831027437737329
9.41985855102539, 0.0834615366682107
9.42529044151306, 0.0856882810198553
9.43278703689575, 0.0859598924210413
9.4409743309021, 0.0868804408439977
9.44635758399964, 0.0885956630623448
9.45263729095459, 0.0888170261671885
9.4593692779541, 0.0894893840126841
9.46994385719299, 0.0916741748144968
9.47521171569824, 0.0916741748144968
9.4808012008667, 0.0916741748144968
9.48677334785462, 0.0916741748144968
9.49287519454956, 0.0598399301888331
9.50115523338318, 0.0544640991919789
9.50669107437134, 0.0484113579513415
9.51264033317566, 0.0484113579513415
9.51646647453308, 0.0484113579513415
9.52059588432312, 0.0484113579513415
9.52461967468262, 0.0484113579513415
9.53461275100708, 0.0484113579513415
9.53964242935181, 0.0484113579513415
9.54314813613892, 0.0484113579513415
9.54881916046143, 0.0484113579513415
9.55279335975647, 0.0484113579513415
9.5582154750824, 0.0484113579513415
9.56636867523194, 0.0484113579513415
9.56986865997315, 0.0484113579513415
9.57441148757935, 0.0484113579513415
9.58032212257385, 0.0484113579513415
9.58469758033753, 0.0484113579513415
9.59393224716187, 0.293422045486404
9.59767565727234, 0.293665642665846
9.60324010848999, 0.295396859039478
9.60694274902344, 0.296279194133712
9.61108455657959, 0.296279194133712
9.61653718948364, 0.296292469441286
9.62512621879578, 0.29870783790264
9.62763199806214, 0.299726134843775
9.63311133384705, 0.303016926884429
9.63640818595886, 0.304850617723896
9.64002642631531, 0.304850617723896
9.64929351806641, 0.306363223201678
9.65662846565247, 0.313359961665662
9.66311321258545, 0.31535996462599
9.66625413894653, 0.316279189961387
9.67012844085694, 0.316279189961387
9.67338666915894, 0.316279189961387
9.67767462730408, 0.316279189961387
9.68761739730835, 0.316279189961387
9.69259581565857, 0.316279189961387
9.69705376625061, 0.43685937314113
9.7024169921875, 0.43685937314113
9.70603880882263, 0.43685937314113
9.71122250556946, 0.435687128331012
9.71789011955261, 0.434073712397168
9.72221741676331, 0.434002231944402
9.72540578842163, 0.434002231944402
9.73069415092468, 0.432660281764783
9.73364839553833, 0.431834655911969
9.73682341575623, 0.431145090747675
9.74133739471436, 0.431145090747675
9.74681649208069, 0.431145090747675
9.75362358093262, 0.431145090747675
9.75683650970459, 0.430435022708453
9.76078138351441, 0.426974408341158
9.76449403762818, 0.423717507160962
9.77059993743897, 0.422573659706911
9.77536211013794, 0.422573659706911
9.78292117118836, 0.424077244084599
9.78623614311218, 0.425287913368094
9.79124102592468, 0.426750906998717
9.79526672363281, 0.00988684076110094
9.80006728172302, 0.00950167622113859
9.80475387573242, 0.00950167622113859
9.81280956268311, 0.00950167622113859
9.81679949760437, 0.00950167622113859
9.82035002708435, 0.00950167622113859
9.8235004901886, 0.00950167622113859
9.8299370765686, 0.0106864763239785
9.83473739624024, 0.0120146187030542
9.84377274513245, 0.0123588248684469
9.85031876564026, 0.0123588248684469
9.85507164001465, 0.0123588248684469
9.85900292396546, 0.0148603889724039
9.8631459236145, 0.0182609740803174
9.86789999008179, 0.0218130564239414
9.87447175979614, 0.0256755514645509
9.87910089492798, 0.0266445383026663
9.88261303901673, 0.0266445383026663
9.88653216362, 0.0267486219301808
9.89017686843872, 0.362792709419491
9.89561805725098, 0.364217662357185
9.90430793762207, 0.364591289487987
9.90940842628479, 0.357171620792758
9.91377649307251, 0.339439328832768
9.91740045547485, 0.320872528942749
9.92124042510986, 0.283195059054121
9.92447457313538, 0.251461861547648
9.9358223438263, 0.236019853678852
9.9414957523346, 0.236019853678852
9.94448456764221, 0.236019853678852
9.95029006004334, 0.212341285145131
9.95345816612244, 0.178541648376834
9.95858130455017, 0.147448424426227
9.96634588241577, 0.147448424426227
9.97212324142456, 0.133647836735574
9.97526726722717, 0.121309643523599
9.98066053390503, 0.118876997557788
9.98445544242859, 0.118876997557788
9.98985896110535, 0.179985513869834
9.9963897228241, 0.326770871362708
10.0008150100708, 0.297797243471193
10.0049570560455, 0.240294551902004
10.0083840847015, 0.224542792897931
10.0124672412872, 0.224542792897931
10.0173393249512, 0.224542792897931
10.0225664138794, 0.250075112007573
10.027725315094, 0.273114223044625
10.0336845874786, 0.273114223044625
10.0378809928894, 0.273114223044625
10.0409601688385, 0.273114223044625
10.0440591335297, 0.273114223044625
10.0515311717987, 0.273114223044625
10.0589850902557, 0.273114223044625
10.0653174877167, 0.273114223044625
10.0688029289246, 0.273114223044625
10.0719970226288, 0.273114223044625
10.0750530719757, 0.273114223044625
10.0797489643097, 0.273114223044625
10.0893929958344, 0.273114223044625
10.0940388202667, 0.168596977910496
10.0993627071381, 0.168596977910496
10.1023453235626, 0.168596977910496
10.1054602622986, 0.168596977910496
10.109224653244, 0.168596977910496
10.1157513618469, 0.168596977910496
10.1220272541046, 0.168596977910496
10.1253081321716, 0.168596977910496
10.1303640365601, 0.168596977910496
10.1341987609863, 0.168596977910496
10.1393018722534, 0.168596977910496
10.1442225933075, 0.168596977910496
10.153263425827, 0.168596977910496
10.1567164421082, 0.166498728147617
10.160111284256, 0.15446126707847
10.1704119205475, 0.122882692685819
10.177082157135, 0.122882692685819
10.1866501331329, 0.0563840999971016
10.1895006656647, 0.0942943806906234
10.1930728912354, 0.213653871578136
10.1971031188965, 0.244582116778675
10.2014304161072, 0.244582116778675
10.2057500839233, 0.244582116778675
10.2097626686096, 0.253778537415033
10.2166460514069, 0.270839960123702
10.2196024417877, 0.273153543647114
10.2229584217072, 0.273153543647114
10.2267936229706, 0.273153543647114
10.2316115856171, 0.273153543647114
10.235514497757, 0.273153543647114
10.2426696777344, 0.268112924657675
10.2478016376495, 0.264582097705189
10.2513080596924, 0.264582097705189
10.2545302867889, 0.264582097705189
10.2592409610748, 0.261817590116891
10.2671872138977, 0.255850704153703
10.2718890666962, 0.254698013419413
10.2790699958801, 0.253153532918278
10.2839747428894, 0.253153532918278
10.2889054775238, 0.249137284837118
10.2917355060577, 0.364790966863316
10.2954162120819, 0.359944723477593
10.3008073329926, 0.35824769071796
10.3087008953094, 0.357648888706564
10.3112236022949, 0.355079576426524
10.3159631252289, 0.350252494032146
10.3231159210205, 0.343815028916315
10.325875377655, 0.341359619285054
10.3345237731934, 0.341104828636433
10.3409887313843, 0.340127767890256
10.3446126937866, 0.338876919465941
10.34968791008, 0.338247709791447
10.3530555725098, 0.338247709791447
10.3562046051025, 0.338247709791447
10.3614064216614, 0.338247709791447
10.3696759700775, 0.340916215556024
10.3733936309814, 0.34936838098098
10.3770829200745, 0.355390542070652
10.3818870544434, 0.355390542070652
10.3853674888611, 0.355390542070652
10.391853427887, 0.169352868082112
10.3964479923248, 0.177850935304494
10.4040549755096, 0.196411115252579
10.4094222545624, 0.190000012516975
10.4109958171844, 0.180000007152557
10.414911365509, 0.180000007152557
10.4220794200897, 0.181764153586336
10.4255620002747, 0.182744145484348
10.4322064876556, 0.18142856657505
10.4393273353577, 0.18142856657505
10.4426721096039, 0.18142856657505
10.4469209671021, 0.18142856657505
10.4509800434113, 0.18142856657505
10.4554995059967, 0.18142856657505
10.4642404079437, 0.18142856657505
10.4703665733337, 0.18142856657505
10.4726391792297, 0.18142856657505
10.4765301704407, 0.181580342723159
10.4809206485748, 0.182638237411813
10.4880779743195, 0.184285715222359
10.4934750556946, 0.182857140898705
10.4992564678192, 0.182857140898705
10.5052336215973, 0.182857140898705
10.5082040786743, 0.182857140898705
10.5119346141815, 0.182857140898705
10.5164423942566, 0.182857140898705
10.5199390411377, 0.182857140898705
10.5270701408386, 0.182992527205214
10.5317629337311, 0.184454298280931
10.5352860450745, 0.185551722006271
10.5389877319336, 0.18505826041261
10.5443297386169, 0.186356127064239
10.550756072998, 0.187142863869667
10.5571030139923, 0.185714289546013
10.5612894058228, 0.185714289546013
10.5655630588532, 0.185714289546013
10.5693636894226, 0.185714289546013
10.5737281799316, 0.185714289546013
10.5812002182007, 0.185714289546013
10.5905331134796, 0.185714289546013
10.5945533275604, 0.315446843208564
10.5991171360016, 0.315446843208564
10.6025732517242, 0.315446843208564
10.6066318511963, 0.315446843208564
10.6103485584259, 0.315446843208564
10.6224895477295, 0.315446843208564
10.6256497859955, 0.315446843208564
10.6283966064453, 0.315446843208564
10.6354027748108, 0.315446843208564
10.6394163131714, 0.315446843208564
10.6431015491486, 0.315446843208564
10.6515398979187, 0.315446843208564
10.655281162262, 0.315446843208564
10.6589385032654, 0.315446843208564
10.6623981952667, 0.315446843208564
10.666409111023, 0.315446843208564
10.6700850486755, 0.315446843208564
10.6748994350433, 0.315446843208564
10.6819544792175, 0.315446843208564
10.6887804031372, 0.315887931382598
10.6916683673859, 0.22120531613501
10.6946190357208, 0.22205827039155
10.7003713607788, 0.222786548318897
10.7043829917908, 0.222786548318897
10.7143844127655, 0.222786548318897
10.7181910037994, 0.222786548318897
10.7220257282257, 0.222786548318897
10.7249387264252, 0.222786548318897
10.7329898834229, 0.222786548318897
10.7379013061523, 0.222786548318897
10.7455671787262, 0.222786548318897
10.7497700214386, 0.222786548318897
10.7531891822815, 0.222786548318897
10.7563360691071, 0.222786548318897
10.7600439548492, 0.222786548318897
10.7661596298218, 0.222786548318897
10.7732680797577, 0.222786548318897
10.7795020103455, 0.222786548318897
10.7869447231293, 0.222786548318897
10.7899662017822, 0.222786548318897
10.7932072639465, 0.37028872773935
10.7995184421539, 0.37028872773935
10.8072913646698, 0.37028872773935
10.8114098072052, 0.37028872773935
10.816655254364, 0.37028872773935
10.822181558609, 0.37028872773935
10.8267611026764, 0.37028872773935
10.8336649894714, 0.37028872773935
10.8404613494873, 0.37028872773935
10.8452936172485, 0.37028872773935
10.8500247955322, 0.37028872773935
10.8526040077209, 0.37028872773935
10.8558326721191, 0.37028872773935
10.859993314743, 0.37028872773935
10.8699904441834, 0.37028872773935
10.8729320526123, 0.37028872773935
10.8764544487, 0.370441203792342
10.8813539505005, 0.371829499268187
10.8846851348877, 0.372773405077848
10.8899553775787, 0.373145846584336
10.8938272953033, 0.373145846584319
10.9010730743408, 0.373145846584319
10.9054468631744, 0.373145846584319
10.9087222576141, 0.373145846584319
10.9136439323425, 0.373145846584319
10.9165407180786, 0.373145846584319
10.9203880786896, 0.373145846584319
10.9245422840118, 0.373145846584319
10.9329961299896, 0.373145846584319
10.9389687538147, 0.373145846584319
10.9428053855896, 0.373145846584319
10.9475909233093, 0.373145846584319
10.9514204025269, 0.373145846584319
10.9553099632263, 0.373145846584319
10.9627910614014, 0.373145846584319
10.9671510219574, 0.373145846584319
10.9719215393066, 0.373145846584319
10.9748867511749, 0.373145846584319
10.980197763443, 0.373145846584319
10.9847343921661, 0.373145846584319
10.9943502902985, 0.37314584658432
10.9970880508423, 0.37314584658432
11.0034948348999, 0.37314584658432
11.005131816864, 0.37314584658432
11.0092538356781, 0.37314584658432
11.015744304657, 0.37314584658432
11.0241225719452, 0.37314584658432
11.0271719455719, 0.37314584658432
11.0319460391998, 0.37314584658432
11.0349586963654, 0.37314584658432
11.0391176700592, 0.37314584658432
11.0442086219788, 0.37314584658432
11.0518609046936, 0.37314584658432
11.0567122459412, 0.37314584658432
11.0605276584625, 0.37314584658432
11.064418888092, 0.37314584658432
11.0690632820129, 0.37314584658432
11.0745352268219, 0.37314584658432
11.0836046695709, 0.37314584658432
11.0909436702728, 0.37314584658432
11.0950242042542, 0.373145846584321
11.098786687851, 0.373859789511371
11.1018734931946, 0.374751151042376
11.1057189464569, 0.375861583585326
11.1096094608307, 0.376002995231629
11.1193302631378, 0.376002995231629
11.1231993198395, 0.376002995231629
11.1271224975586, 0.376002995231629
11.1314571857452, 0.376002995231629
11.1370788574219, 0.376002995231629
11.1416941642761, 0.376002995231629
11.1473740100861, 0.376002995231629
11.1537891387939, 0.376002995231629
11.1571820735931, 0.376002995231629
11.1604758262634, 0.376002995231629
11.1644633769989, 0.376002995231629
11.1706956386566, 0.376002995231629
11.1743718147278, 0.376002995231629
11.1807366371155, 0.376002995231629
11.1860862731934, 0.376002995231629
11.1905890464783, 0.376002995231629
11.1952219963074, 0.376002995231628
11.2008491516113, 0.377307489084522
11.2059045791626, 0.378764300990393
11.2128561496735, 0.378860143878937
11.2188917160034, 0.379528090513843
11.2245625019074, 0.381306564790262
11.2288192272186, 0.382519865289099
11.2330230236053, 0.383664672582573
11.2380851268768, 0.384574441173553
11.2469094753265, 0.384574441173553
11.251802778244, 0.386051805021994
11.2546010971069, 0.386981703637811
11.258271074295, 0.387431560018539
11.2612164974213, 0.387431560018539
11.266980266571, 0.387431560018539
11.2749680042267, 0.389889199055565
11.2810369491577, 0.393087826321476
11.2864266395569, 0.396003005960464
11.2922879219055, 0.396003005960464
11.2970572471619, 0.396003005960464
11.3056732177734, 0.398595159161187
11.3096438407898, 0.400682981443097
11.3137594223022, 0.403099140302913
11.3185573577881, 0.404574422100066
11.3220034599304, 0.404574422100066
11.3255275249481, 0.404574422100066
11.3300531864166, 0.40746992670843
11.3376239299774, 0.412899147454459
11.3416503429413, 0.415553770844449
11.345995759964, 0.41839523646294
11.3499976158142, 0.418860135534286
11.3541487216949, 0.418860135534286
11.3581305503845, 0.418860135534286
11.3632329463959, 0.418860135534286
11.3706651687622, 0.418860135534286
11.3742972373962, 0.418860135534286
11.3782335281372, 0.419404449991807
11.3832036018372, 0.420755417866731
11.3870757579803, 0.421717284181594
11.39132771492, 0.421717284181594
11.3974705696106, 0.421717284181594
11.4055236339569, 0.421717284181594
11.4082072734833, 0.423000808256403
11.4111996650696, 0.424697081886278
11.4157556056976, 0.427279672340686
11.4198943138123, 0.427431581476211
11.4246355056763, 0.427431581476211
11.4328976631165, 0.430468367320975
11.4372008800507, 0.433563541359869
11.4409368991852, 0.435775518302302
11.4442604541779, 0.437743288473171
11.4507330417633, 0.438860146263122
11.4541944026947, 0.438860146263122
11.4634934425354, 0.430723415383753
11.467413520813, 0.41874919295419
11.4712587356567, 0.38997796589786
11.4743863105774, 0.366576368891106
11.4810827732086, 0.356003014305114
11.4848586082459, 0.356003014305114
11.4932971954346, 0.143878040862554
11.4980989456177, 0.0474315713434225
11.5016780853271, 0.0474315713434225
11.5048228263855, 0.0474315713434225
11.5090926647186, 0.0331634862235255
11.5151492118835, 0.00655953978336529
11.5245843887329, 0.00399699999999947
11.5266810417175, 0
11.5311451911926, 0
11.5348492622376, 0
11.5389111995697, 0
11.5448022842407, 0
11.5542605876923, 0
11.5584593772888, 0
11.5623076915741, 0
11.5653868675232, 0
11.5694542884827, 0
11.5745893478394, 0
11.5827229976654, 0
11.5894511699677, 0
11.5933035373688, 0
11.5973917007446, 0
11.60155210495, 0
11.6048205852509, 0
11.6095057487488, 0
11.6164847373962, 0
11.6225393772125, 0
11.625515794754, 0
11.6293772220612, 0
11.6353577136993, 0
11.64132604599, 0
11.6459575653076, 0
11.6545032024384, 0
11.6583941936493, 0
11.6613527297974, 0
11.6656449794769, 0
11.6694034099579, 0
11.6748283863068, 0
11.6805034637451, 0
11.6871317386627, 0
11.6912556648254, 0
11.6946712493896, 0
11.7045594215393, 0
11.7066658496857, 0
11.7117475032806, 0
11.715749835968, 0
11.7212162971497, 0
11.7245419979095, 0
11.7291418075562, 0
11.735317325592, 0
11.7422452926636, 0
11.7468257904053, 0
11.7509349346161, 0
11.7539707183838, 0
11.7593313217163, 0
11.7658251285553, 0
11.7796326637268, 0
11.7844022274017, 0
11.789680814743, 0
11.7925537586212, 0
11.7979465484619, 0
11.803533411026, 0
11.8090618610382, 0
11.8146317958832, 0
11.8169251441956, 0
11.8200417518616, 0
11.8229943275452, 0
11.826509809494, 0
11.8348115444183, 0
11.8410733699799, 0
11.8426974773407, 0
11.8481026649475, 0
11.8530477046967, 0
11.8568907737732, 0
11.8627291679382, 0
11.8672939300537, 0
11.8726852893829, 0
11.8758913040161, 0
11.8809238433838, 0
11.8871956825256, 0
11.8920830249786, 0
11.8976844310761, 0
11.903905248642, 0
11.9087000846863, 0
11.9142127990723, 0
11.9178632259369, 0
11.9220045566559, 0
11.9290143013001, 0
11.9340215682983, 0
11.9381888866425, 0
11.9414404392242, 0
11.9446190357208, 0
11.9505747318268, 0
11.9545541763306, 0
11.9642196655273, 0
11.9672671318054, 0
11.9707361221313, 0
11.9736941814423, 0
11.9791551589966, 0
11.9845572471619, 0
11.9926718235016, 0
12.0015274047852, 0
12.0045357704163, 0
12.0080138206482, 0
12.0109544754028, 0
12.0151771068573, 0
12.0241142272949, 0
12.0288928508759, 0
12.0331867694855, 0
12.0384305477142, 0
12.0428870677948, 0
12.0532482624054, 0
12.0567358493805, 0
12.060351228714, 0
12.0634821414948, 0
12.0684820175171, 0
12.0716651439667, 0
12.0742615222931, 0
12.0807572364807, 0
12.0908316135407, 0
12.094243144989, 0.315120034479301
12.0989380836487, 0.315120034479301
12.1024242401123, 0.315120034479301
12.1068674087524, 0.315120034479301
12.1111050605774, 0.315120034479301
12.1180373191834, 0.315120034479301
12.1232229232788, 0.315120034479301
12.1263912677765, 0.315120034479301
12.1310249328613, 0.315120034479301
12.1344548225403, 0.315120034479301
12.1399918556213, 0.315120034479301
12.1446836948395, 0.315120034479301
12.1541489124298, 0.245969241675151
12.1587913990021, 0.237215842562953
12.1616984367371, 0.265248476826965
12.1703136920929, 0.315120034479301
12.1729880332947, 0.315120034479301
12.1780220031738, 0.315120034479301
12.1830888748169, 0.315120034479301
12.1907461643219, 0.311342722337776
12.1948786735535, 0.677564172721834
12.199458694458, 0.673307106876121
12.2033713817596, 0.673307106876121
12.2126806735992, 0.687474900097951
12.2160354614258, 0.695320125332076
12.2196854114532, 0.696164249488459
12.2228201389313, 0.696164249488459
12.2258833408356, 0.696164249488459
12.2298761367798, 0.696164249488459
12.2354968547821, 0.696164249488459
12.242383813858, 0.696164249488459
12.2467204093933, 0.696164249488459
12.2525321006775, 0.696164249488459
12.2545996665955, 0.696164249488459
12.2594672203064, 0.696164249488459
12.2659283638001, 0.696164249488459
12.272589302063, 0.675393358317799
12.2763150691986, 0.661878536501275
12.2810884475708, 0.661878536501275
12.2850533485413, 0.661878536501275
12.2896774768829, 0.385983539124965
12.2947946548462, 0.36500565126262
12.3042336463928, 0.360306322890903
12.3088491916657, 0.355391296006319
12.3146289348602, 0.325956987277049
12.3204487323761, 0.299096751173698
12.3243185043335, 0.281980258943077
12.3279007434845, 0.274592042285587
12.3332255840302, 0.274592042285587
12.339250421524, 0.273801524585629
12.3429406642914, 0.269915963150268
12.3472310066223, 0.265841800426587
12.3518534660339, 0.26444277534832
12.3557048797607, 0.263277113541308

==> images/results/real_experiment/data/traj.csv <==
x, y
0.61384, 0.14295   
0.61036, 0.14204   
0.60697, 0.14227   
0.60326, 0.14359   
0.59941, 0.14415   
0.59535, 0.14465   
0.59137, 0.14475   
0.58739, 0.14379   
0.58343, 0.14232   
0.57999, 0.13988   
0.57861, 0.13681   
0.58101, 0.13292   
0.58414, 0.12885   
0.58578, 0.12491   
0.58512, 0.12095   
0.58283, 0.11703   
0.58113, 0.11302   
0.58098, 0.10899   
0.58236, 0.10491   
0.58332, 0.10085   
0.58401, 0.0969   
0.58438, 0.09292   
0.58412, 0.08903   
0.58356, 0.08503   
0.58313, 0.08107   
0.58272, 0.07716   
0.58234, 0.07324   
0.58186, 0.06932   
0.58169, 0.06546   
0.58203, 0.06158   
0.58242, 0.05776   
0.58279, 0.05393   
0.58313, 0.0501   
0.58353, 0.04633   
0.58392, 0.04255   
0.58419, 0.03882   
0.58414, 0.03511   
0.58389, 0.03147   
0.58374, 0.0278   
0.58342, 0.02414   
0.58351, 0.02045   
0.58417, 0.01674   
0.58456, 0.01314   
0.5842, 0.00959   
0.58348, 0.00605   
0.58334, 0.00255 
0.58399, -0.00115 
0.5846, -0.00466 
0.58441, -0.00816 
0.58362, -0.01158 
0.58321, -0.01506 
0.58372, -0.0186   
0.58479, -0.02018 
0.58661, -0.01852 
0.5894, -0.01551 
0.59311, -0.01349 
0.59698, -0.01345 
0.60107, -0.0154   
0.6051, -0.01673 
0.60895, -0.01712 
0.61302, -0.01697 
0.61686, -0.01665 
0.62091, -0.01607 
0.62473, -0.01509 
0.62871, -0.01441 
0.63283, -0.0145   
0.63674, -0.01533 
0.64074, -0.01575 
0.64477, -0.01556 
0.64877, -0.01471 
0.65081, -0.01339 
0.65008, -0.01144 
0.64683, -0.00831 
0.6443, -0.00454 
0.64388, -0.00066   
0.64615, 0.00315   
0.64808, 0.00722   
0.64855, 0.01124   
0.64797, 0.01539   
0.64726, 0.01937   
0.64677, 0.02339   
0.64634, 0.02739   
0.64592, 0.03146   
0.64568, 0.03533   
0.64595, 0.03925   
0.64636, 0.04317   
0.64661, 0.04708   
0.64702, 0.05091   
0.64744, 0.05478   
0.64784, 0.05863   
0.64813, 0.0625   
0.64805, 0.06628   
0.64779, 0.07005   
0.64767, 0.07381   
0.64804, 0.07702   
0.64943, 0.08021   
0.65131, 0.08283   
0.65384, 0.08331   
0.65722, 0.08121   
0.66113, 0.0791   
0.66458, 0.0783   
0.66853, 0.07885   
0.67192, 0.07978   
0.67588, 0.08117   
0.67923, 0.08224   
0.68187, 0.08442   
0.68217, 0.08741   
0.67971, 0.0909   
0.67781, 0.09503   
0.67718, 0.09884   
0.67813, 0.10271   
0.67905, 0.10667   
0.6801, 0.11068   
0.68063, 0.11468   
0.6802, 0.11878   
0.67931, 0.12279   
0.67863, 0.12668   
0.67785, 0.13072   
0.67745, 0.13458   
0.67793, 0.13841   
0.67869, 0.14232   
0.6792, 0.14615   
0.67989, 0.14831

==> images/results/real_experiment/data/traj_tube.csv <==
x,y
0.5613900406182232,0.12282179711364591
0.5598867500869714,0.12525838051638305
0.5588509332494209,0.1271363615352774
0.558002898140912,0.12910627668142383
0.5573507041248235,0.13114940472284925
0.5569005493744573,0.13324632864350147
0.5566567119682488,0.1353771201742745
0.5566215092327355,0.1375215291827645
0.5567952757196767,0.13965917612187695
0.557176360026616,0.14176974570833584
0.5577611404911049,0.14383317999045697
0.5585440596094355,0.1458298689703517
0.5599240596094356,0.1488998689703517
0.5609941230959739,0.15097759706635117
0.5622785570120739,0.15293008763516322
0.5637628663885519,0.15473530661939397
0.5654303006410446,0.15637288193666696
0.5672620426020806,0.15782433338067334
0.5707020426020806,0.16026433338067334
0.572312509555329,0.16130424099648571
0.5740073916056435,0.16220000128386824
0.5757738195148174,0.16294481273559375
0.5797338195148174,0.16441481273559372
0.5822314101926147,0.1651766535764514
0.5862114101926147,0.16613665357645138
0.588095053150353,0.16650487814564788
0.5900036215670199,0.16670752741038677
0.5919225894225404,0.16674305901711028
0.5959025894225405,0.1666430590171103
0.5980390445259947,0.16648504155107607
0.6020990445259946,0.16598504155107607
0.6025766766057105,0.16592090166425924
0.6064266766057105,0.16536090166425924
0.6085564225463067,0.16494293675846425
0.6098278776069392,0.16456007963968103
0.6103872998916503,0.16467737586460457
0.612533580835505,0.1649111764021566
0.6146924433100751,0.16493347880575565
0.6168430962895763,0.16474406829106333
0.6189648278101495,0.1643447689848785
0.6210372044373951,0.16373942635779884
0.6230402680515164,0.1629338701902371
0.6249547280549235,0.16193585842844874
0.6267621471512332,0.16075500247126845
0.6284451189065124,0.15940267460708543
0.6299874353827518,0.15789189849248936
0.6313742432291692,0.15623722372733806
0.6325921867280974,0.15445458573415713
0.6336295364178459,0.15256115229130998
0.6344763020538295,0.15057515819790723
0.6351243288200846,0.14851572966272317
0.6355673758646047,0.14640270010834974
0.6358011764021566,0.14425641916449505
0.6358234788057557,0.1420975566899249
0.6356340682910634,0.1399469037104237
0.6352347689848785,0.13782517218985055
0.634629426357799,0.13575279556260497
0.6338238701902372,0.13374973194848366
0.6328258584284489,0.13183527194507658
0.6316450024712685,0.1300278528487668
0.6302926746070855,0.1283448810934876
0.6287818984924894,0.12680256461724823
0.6271272237273381,0.12541575677083083
0.6253445857341572,0.1241978132719027
0.6234511522913101,0.12316046358215416
0.6214651581979073,0.12231369794617049
0.6194057296627232,0.1216656711799154
0.6159257296627232,0.12075567117991541
0.6136026147317004,0.12028027919062931
0.6112418287875028,0.12005768033192285
0.6088707982146272,0.12009046064167991
0.6072979909904861,0.12019717027635615
0.6068206663243071,0.11733322227928217
0.6064028170054616,0.11537849209710412
0.6058092715181824,0.11346975641794162
0.605044929762134,0.11162277243903485
0.6041161016124553,0.109852787578438
0.6038895911994931,0.10946504922961195
0.6047296321428827,0.10591237607319372
0.6049918337730734,0.10463571273504366
0.6056818337730735,0.10068571273504366
0.6059155447613046,0.09893644511600057
0.6062855447613046,0.09495644511600057
0.6063781467978232,0.09320554765174867
0.6063310234658729,0.09145283647785919
0.6060710234658728,0.08756283647785919
0.6059075184268352,0.08597974742024304
0.6053947002376666,0.08231676035475272
0.6050058113072943,0.07873536462388155
0.6046090327005202,0.07495145156903726
0.6042373544776566,0.07111729727002282
0.6041769005512989,0.07056609381004543
0.6038010074030143,0.0674962997657203
0.6037323914176886,0.0659383132753833
0.6039322500359607,0.06365757374921861
0.6043062330222347,0.05999445834520198
0.6043180536535259,0.05987547776809508
0.6046880536535258,0.05604547776809508
0.6047038222174967,0.05587535236395536
0.6050271262322381,0.05223342772731013
0.6054072046308651,0.048651188820250685
0.6054138316543937,0.048587855646881895
0.6058038316543937,0.04480785564688189
0.6058625883614699,0.04413833749533424
0.6061325883614699,0.04040833749533424
0.6061880023209357,0.038523530966025156
0.6061380023209357,0.03481353096602516
0.6060882944953081,0.033602562191256485
0.6058591922625817,0.03026683368275989
0.6057216473251944,0.02690156754801668
0.6056563917286563,0.025883812745035595
0.6054434216056354,0.023447966962984082
0.6054627010869176,0.022657508230411058
0.6058299278635061,0.020593248622618313
0.6060420281018585,0.019109469711034683
0.6064320281018585,0.015509469711034682
0.6065598709811078,0.013215344638920776
0.6064477446472872,0.010920397725909418
0.6060877446472873,0.007370397725909417
0.6059720482628128,0.006609301637451005
0.6064479612401562,0.006408441780635706
0.6092839884486028,0.005056301669029151
0.6096902695544923,0.004922218822668558
0.6117006623418432,0.004996311922939473
0.6143849401216374,0.005220001737922328
0.616604380721571,0.005537847552233811
0.6192630580441114,0.006219916603566158
0.6210248952296493,0.006595760273523363
0.6232492127067704,0.006975794415343032
0.6240240916564475,0.008813273133000985
0.6249802301193772,0.010600492816014061
0.6261321790986486,0.012533940221751498
0.6256019210176426,0.015506372844855308
0.6254216315174987,0.016708109314322046
0.6249316315174988,0.02072810931432205
0.6248960274919737,0.02103854795538756
0.6244660274919738,0.025038547955387562
0.6244562119140783,0.025131722113983637
0.6240362119140783,0.029201722113983638
0.6239621835129543,0.0300982749465397
0.6237221835129543,0.033968274946539694
0.6237320003385853,0.036841724466474955
0.6240020003385853,0.040761724466474955
0.6240693555996268,0.04153853678677385
0.6244331652533912,0.04501691201300873
0.6246548322031487,0.0484837831072154
0.624734982635118,0.04942171204167156
0.625144982635118,0.05325171204167156
0.6251484261628117,0.05328365917612882
0.6255629912325158,0.05710358017554475
0.625925126010014,0.06058912740896633
0.6261125741949641,0.06309059111847258
0.6260660287820763,0.06528986187742317
0.6258421327746944,0.06853635398446146
0.6258011956129497,0.06934822964722175
0.6256811956129497,0.07310822964722175
0.6258147053810097,0.07632914610873084
0.6261847053810097,0.07953914610873085
0.6265394194061971,0.08168101213572636
0.6271035158634073,0.08377748710677303
0.6278715013247957,0.0858081545951517
0.6292615013247957,0.0889981545951517
0.6303016927076522,0.09107774402208287
0.6315555634984561,0.09303593153545889
0.6334355634984561,0.09565593153545887
0.6347344001887235,0.09729545854428451
0.6361830688477048,0.09880422780336262
0.6377684745117389,0.10016860108113614
0.6394762862091229,0.10137624538594282
0.6412910665021939,0.10241624444773782
0.6431964110310985,0.10327919739363187
0.6451750967978699,0.10395730372528626
0.6472092378504295,0.10444443383002781
0.6497392378504295,0.10492443383002781
0.6517626453624005,0.10521170307783492
0.6538039795074243,0.10530997051189192
0.6558456244930437,0.10521838812858908
0.656084467663491,0.10518527635610025
0.6567316911249192,0.1078218603516027
0.6576207133295968,0.11164852114564941
0.6577675014053912,0.11224272407090753
0.6584705333352401,0.11492763648871131
0.6584776961825848,0.11498169571395424
0.6584508409749757,0.11523775699580756
0.657832625200273,0.11802320110429967
0.657638620629253,0.11900168689663027
0.6569920799745083,0.12270027975980272
0.6562489149492631,0.12654949348030328
0.6559671810511879,0.128452350367999
0.6555671810511879,0.13231235036799902
0.6554512614916199,0.13481559295387444
0.6556207646915502,0.1373157788376127
0.6561007646915502,0.1411457788376127
0.6563341740235863,0.14260765415398316
0.6569690488688801,0.1458739181606923
0.657392489222951,0.1490538721922442
0.6577340542397578,0.15096800504548696
0.6582432918540704,0.15284450399106056
0.6589332918540703,0.15500450399106055
0.6596903802689725,0.15702638472773478
0.6606420020641199,0.15896432191462032
0.6617789926014159,0.16079965215722325
0.6630904020404439,0.16251470022201378
0.6645636007914169,0.16409294925858728
0.6661844011450304,0.1655191998659629
0.6679371939078599,0.16677971647112372
0.6698050987274251,0.16786235961009355
0.6717701266592131,0.16875670283761118
0.673813353410047,0.1694541331394979
0.6759151015893752,0.16994793388069232
0.6780551302132982,0.1702333494901178
0.6802128296363089,0.17030763125943155
0.6823674200334454,0.17017006381458855
0.6844981515213643,0.1698219720052846
0.6865845039910605,0.16926670814592965
0.6886063847277347,0.1685096197310274
0.6905443219146203,0.16755799793588
0.6923796521572233,0.16642100739858412
0.6940947002220138,0.1651095979595561
0.6956729492585872,0.16363639920858317
0.6970991998659629,0.16201559885496955
0.6983597164711237,0.1602628060921401
0.6994423596100935,0.15839490127257488
0.7003367028376112,0.15642987334078695
0.7010341331394979,0.15438664658995296
0.7015279338806923,0.15228489841062479
0.7018133494901178,0.1501448697867018
0.7018876312594315,0.14798717036369102
0.7017500638145885,0.14583257996655455
0.7014019720052845,0.14370184847863568
0.7008467081459296,0.14161549600893944
0.7007501107695464,0.14131310422200047
0.700497510777049,0.1394161278077558
0.7002858259764138,0.13812234584601685
0.6996671371643042,0.13493935472055826
0.6995923817380849,0.13434286871551734
0.6996335865357983,0.1339452424175836
0.7002310850507368,0.1308505065196967
0.7003013793707469,0.13046831310336973
0.7008954716633331,0.12706975572372223
0.701677374799727,0.12354679889570032
0.7020799956238077,0.12107473124835019
0.7025099956238077,0.1169747312483502
0.7026279599878326,0.11438040631896501
0.7024393874412488,0.11179025616403497
0.7019093874412489,0.10779025616403497
0.7013824985946089,0.10510727592909247
0.7004100258841859,0.10139335633976256
0.7001173966222735,0.1001337782124006
0.7001518563855097,0.10008489017431346
0.7013489746754591,0.09818807637744799
0.7023467348631768,0.09617922860125491
0.7031347656133402,0.09407922804961037
0.7037048756478694,0.09190990342460847
0.7040511388911285,0.08969380402555657
0.7041699560692136,0.0874539653576382
0.7040600921230284,0.0852136696866521
0.7037600921230284,0.0822236696866521
0.7034420304731025,0.08010172473462678
0.7029187754200535,0.07802085526682298
0.7021953041719923,0.07600085453766275
0.7012784983957897,0.07406093681742279
0.7001770787585829,0.07221955462587361
0.6989015219766876,0.07049422321169824
0.6974639611609523,0.06890135394724436
0.6958780704064672,0.06745609822336096
0.6932380704064672,0.06527609822336096
0.6915607973911232,0.06402046554658793
0.6897716845991688,0.06293008322618536
0.6878869592029948,0.0620148409806577
0.6859237155770035,0.061283040015923565
0.6828714618298584,0.06030814105788018
0.679206386151829,0.059021662473925485
0.6777403500644327,0.05856388524900334
0.6743503500644327,0.05763388524900334
0.6715640206588063,0.05706021526857284
0.6697627000747408,0.05680939847838651
0.6697222143117887,0.05635652318838583
0.6693222143117887,0.052506523188385834
0.6693115738371883,0.05240634082387118
0.6688933072661681,0.04855231313375671
0.6685351280242814,0.04520639484979066
0.6683151677968514,0.0417662168927846
0.6682406444003732,0.04088146321322615
0.6678712060834797,0.037349272476097754
0.6677269356185048,0.03525467905868426
0.667849969457592,0.03327075840340198
0.66821897949565,0.029694875415554094
0.6686272728401356,0.025896797792432504
0.6690248247495951,0.02263524947400891
0.6696280789823574,0.019253627155144688
0.6697582387137205,0.018435103241917102
0.6703382387137204,0.014285103241917103
0.6705181955822985,0.012422532391893074
0.6705392209688449,0.010551406372879858
0.6704011627627396,0.00868526206505298
0.6699311627627397,0.00466526206505298
0.6695245362690374,0.002307580615832981
0.6688642968124638,7.995700818929155e-06
0.6688610215230041,-8.819567902805157e-09
0.6689878602310254,-0.00019309724928656506
0.6699145751507274,-0.001922141596443756
0.6706835808187952,-0.0037268646165535034
0.6714135808187952,-0.005676864616553504
0.6720623889014969,-0.0077035278089549785
0.6725123591232447,-0.009783393771740659
0.6727592815518373,-0.01189700322901322
0.6728008459751028,-0.014024581199930542
0.672636663515299,-0.016146222013901382
0.6722682702674628,-0.018242075548517474
0.6716991129276682,-0.020292532947775492
0.670934516545655,-0.022278410083004747
0.6699816347035356,-0.024181127040035735
0.6688493825867091,-0.025982881953323343
0.6675483535731724,-0.02766681756062838
0.6660907201216213,-0.029217178919967966
0.6644901198856347,-0.030619460813231046
0.6627615281194599,-0.031860543457347436
0.6607215281194598,-0.03318054345734744
0.6589890983758554,-0.034192557028906334
0.6571716752026551,-0.03504253190798159
0.655284374319743,-0.035723398754658256
0.6533428926280409,-0.036229494720192865
0.6493428926280409,-0.03707949472019286
0.6475837379394974,-0.03737932351856566
0.6458060700033255,-0.03753559007053528
0.6417760700033255,-0.03772559007053528
0.6401075305999203,-0.03774090681299802
0.638442629539912,-0.03762971866750383
0.634442629539912,-0.03720971866750383
0.6321717153645778,-0.036850473403012445
0.6303103938680809,-0.03645535912114736
0.6293237238507242,-0.036623935908032396
0.6263769419558886,-0.037379916603566155
0.624028797783932,-0.037847812111939536
0.6199787977839321,-0.03842781211193953
0.6186870005567823,-0.03857400668138736
0.6148470005567823,-0.03889400668138735
0.6138302607115198,-0.03895507397256983
0.6097602607115198,-0.039105073972569834
0.6067327754805001,-0.03900798564121715
0.6028827754805001,-0.03861798564121715
0.6005168486803569,-0.038247312192308175
0.5982052285154436,-0.03762167600207672
0.5981829592546034,-0.03761432659341234
0.5979030936179986,-0.03784484576116086
0.5960573949242057,-0.0390756558928761
0.5940971250462839,-0.04011432776325391
0.5920422167586354,-0.04095029975916977
0.5899135651552351,-0.04157507139740507
0.5877328151803172,-0.041982289760813994
0.5855221415342979,-0.04216781409721657
0.5833040231929343,-0.04212975792415175
0.5811010148324952,-0.04186850821135307
0.5789355174851801,-0.04138672144589229
0.5768295507568499,-0.04068929662000212
0.5748045289232465,-0.0397833254162481
0.5728810431814412,-0.038678020096586
0.5710786522706611,-0.03738461982855627
0.5694156835915434,-0.03591627640112679
0.5679090468461102,-0.03428792049226882
0.5665740620934471,-0.03251610984810881
0.5655040620934471,-0.03093610984810881
0.564464379988765,-0.02924054030502804
0.5635820805494607,-0.027458002043552997
0.562864375105906,-0.025603064349043754
0.56231712970633,-0.023690888251802163
0.5619448171716311,-0.021737102610866775
0.5614348171716311,-0.018197102610866777
0.5612448537172784,-0.01629788076107569
0.5612202247213088,-0.014389341224867175
0.5613611155693172,-0.01248584982282172
0.5617711155693172,-0.00900584982282172
0.5621844505381527,-0.006628513428403949
0.5624286351734131,-0.005571410323858558
0.562318336185269,-0.004936739096996412
0.5616718203612441,-0.001256572098700585
0.5613893034740896,0.0010779531164443015
0.5613575789081207,0.0034292968436753567
0.5614975789081207,0.006929296843675357
0.5616390427659244,0.008690565677895348
0.5619213934299692,0.010434801336277786
0.5624228717940856,0.01290040329318298
0.562439486442496,0.013064242187230997
0.5623787348482755,0.013625026133881666
0.5618500721364938,0.016596751377381688
0.5616203933622805,0.018248836388200892
0.5615165408058529,0.01991357416599687
0.561426540805853,0.02360357416599687
0.5615036082713438,0.026056187254964405
0.5617791823966535,0.029208066313194295
0.5619083526748057,0.03236843245198332
0.5619417055046919,0.032977437808743515
0.5621501670760064,0.03601263828708293
0.5621792808092567,0.03817287729425703
0.562001676015669,0.04062645462789578
0.5616494360278946,0.044040472970938965
0.561252795369135,0.04777881117974932
0.5612161777825033,0.048154647636044635
0.560883731758464,0.051899554318606045
0.560527695001638,0.05558501588250736
0.5601437669777654,0.05934554165479802
0.5601139836366951,0.059659524339297984
0.5597739836366951,0.06353952433929798
0.5597113051548591,0.06642797360716944
0.5598813051548591,0.07028797360716944
0.560023099448701,0.07199390618995458
0.5604693989468268,0.07563868542464809
0.5608226455223434,0.07928270272997719
0.5608399619040579,0.07945432624535467
0.561249961904058,0.08336432624535467
0.5612585639734712,0.08344492865944593
0.5616885639734711,0.08740492865944592
0.5617724815731647,0.08808025257975695
0.5622220795964864,0.0912916670320546
0.5623117679380712,0.09263354260422745
0.5621862014937293,0.09398423030282473
0.5617603509113341,0.09642207059334713
0.5611883915494178,0.09884098206145195
0.5601398172848085,0.10194111466986203
0.559586303984868,0.10386069489968477
0.5592092075769071,0.10582257245219424
0.5590116376767784,0.10781056927475223
0.5589952234872015,0.10980829192975668
0.5591452234872015,0.11383829192975667
0.5593103880416536,0.11583150030894229
0.5596558871344536,0.1178014722249293
0.5601788652877169,0.1197319262710315
0.56087500019617,0.12160690764750863
0.5613900406182232,0.12282179711364591

==> images/results/real_experiment/data/u_asst.csv <==
x, y
0.00215325355529927, -0.0602292647885232
0.00534973144531392, -0.0602292647885232
0.00883207321167134, -0.0602292647885232
0.012718772888185, -0.0602292647885232
0.0168193340301528, -0.0602292647885232
0.0237318038940444, -0.0602292647885232
0.0302303791046157, -0.0602292647885232
0.0341037273406997, -0.0602292647885232
0.0384069442749038, -0.0602292647885232
0.0429421424865737, -0.0602292647885232
0.047919607162477, -0.0602292647885232
0.0546022415161147, -0.0602292647885232
0.059934234619142, -0.0602292647885232
0.0631729125976577, -0.0602292647885232
0.0666750431060805, -0.0602292647885232
0.0709141254425063, -0.0602292647885232
0.075821971893312, -0.0602292647885232
0.0819684028625502, -0.0602292647885232
0.0871633052825942, -0.0602292647885232
0.0919998645782485, 0.185286746995428
0.0979639053344741, 0.185286746995428
0.101970529556276, 0.185286746995428
0.106922721862794, 0.185286746995428
0.113458013534547, 0.185286746995428
0.117869949340822, 0.185286746995428
0.122927045822145, 0.185286746995428
0.126628255844118, 0.185286746995428
0.130211687088014, 0.185286746995428
0.135146474838258, 0.185286746995428
0.141863679885866, 0.185286746995428
0.149681663513185, 0.185286746995428
0.153001880645753, 0.185286746995428
0.157711839675905, 0.185286746995428
0.162951326370241, 0.185286746995428
0.169300651550294, 0.185286746995428
0.17435989379883, 0.185286746995428
0.181464767456056, 0.185286746995428
0.18460569381714, 0.185286746995428
0.189605569839479, 0.185286746995428
0.19286403656006, 0.228871214737627
0.196966981887819, 0.228871214737627
0.200389719009401, 0.228871214737627
0.207571840286256, 0.228871214737627
0.214219903945924, 0.228871214737627
0.218291378021242, 0.228871214737627
0.222927427291872, 0.228871214737627
0.226182079315187, 0.228871214737627
0.230880355834962, 0.228871214737627
0.23581943511963, 0.228871214737627
0.247370576858522, 0.228871214737627
0.249600744247438, 0.228871214737627
0.253615474700929, 0.228871214737627
0.257817602157594, 0.228871214737627
0.264154529571535, 0.228871214737627
0.26810965538025, 0.228871214737627
0.273672199249269, 0.228871214737627
0.279833412170412, 0.228871214737627
0.28290162086487, 0.228871214737627
0.287069416046144, 0.228871214737627
0.292123889923097, -0.0258267473780672
0.297199344635011, -0.0258267473780672
0.301766252517702, -0.0258267473780672
0.30840883255005, -0.0258267473780672
0.312920427322389, -0.0258267473780672
0.316548681259157, -0.0258267473780672
0.32063994407654, -0.0258267473780672
0.327109909057619, -0.0258267473780672
0.331314420700075, -0.0258267473780672
0.339133119583131, -0.0258267473780672
0.343071317672731, -0.0258267473780672
0.346912479400636, -0.0258267473780672
0.35029230117798, -0.0258267473780672
0.356344556808473, -0.0258267473780672
0.361497020721437, -0.0258267473780672
0.370667076110841, -0.0258267473780672
0.375163173675539, -0.0258267473780672
0.378547286987306, -0.0258267473780672
0.381720638275148, -0.0258267473780672
0.387115812301637, -0.0258267473780672
0.392573928833009, -0.0900000035762787
0.402210807800294, -0.0747675706880014
0.410280561447145, -0.0747675706880014
0.413603162765504, -0.0747675706880014
0.417592382431032, -0.0747675706880014
0.422739362716676, -0.0747675706880014
0.429502105712892, -0.0747675706880014
0.433958625793458, -0.0747675706880014
0.437530374526979, -0.0747675706880014
0.442174530029298, -0.0747675706880014
0.445960617065431, -0.0747675706880014
0.44959387779236, -0.0747675706880014
0.454936122894289, -0.0747675706880014
0.463244056701662, -0.0747675706880014
0.467302179336549, -0.0747675706880014
0.471954679489137, -0.0747675706880014
0.475224590301515, -0.0747675706880014
0.479040002822877, -0.0747675706880014
0.482826805114748, -0.0747675706880014
0.48836431503296, -0.0747675706880014
0.497693157196046, -0.0442857146263123
0.501035547256471, -0.0357142873108387
0.505327558517457, -0.0357142873108387
0.509220933914186, -0.0357142873108387
0.512915706634523, -0.0314285717904568
0.517104959487916, -0.0314285717904568
0.523363447189332, -0.0314285717904568
0.530659770965578, -0.0314285717904568
0.534247732162477, -0.0285714285714286
0.538986063003541, -0.0285714285714286
0.544382429122926, -0.0285714285714286
0.546123123168947, -0.0285714285714286
0.550869321823122, -0.0285714285714286
0.562014913558961, -0.0299999993294477
0.56510672569275, -0.0399999991059303
0.568727111816408, -0.0399999991059303
0.572691535949708, -0.0399999991059303
0.579234695434572, -0.0399999991059303
0.58384475708008, -0.0557142868638039
0.593347406387331, -0.0557142868638039
0.597361660003664, -0.0666632986336168
0.601271009445192, -0.0700000002980232
0.605339384078981, -0.0700000002980232
0.610292053222658, -0.0700000002980232
0.615790224075319, -0.0842857137322426
0.623499488830568, -0.0842857137322426
0.62711057662964, -0.0842857137322426
0.631038522720338, -0.100000001490116
0.634598350524904, -0.100000001490116
0.639107084274293, -0.100000001490116
0.644230222702028, -0.114285714285714
0.651098108291627, -0.114285714285714
0.656343555450441, -0.114285714285714
0.660240030288698, -0.114285714285714
0.663322067260744, -0.132857143878937
0.666997766494752, -0.132857143878937
0.671649074554445, -0.164285719394684
0.676574563980104, -0.164285719394684
0.682808971405031, -0.164285719394684
0.686896419525148, -0.164285719394684
0.691381311416627, -0.149126464156731
0.695198154449464, -0.149126464156731
0.700209712982179, -0.149126464156731
0.707675552368165, -0.149126464156731
0.712049818038942, -0.149126464156731
0.721364593505861, -0.149126464156731
0.728517389297487, -0.149126464156731
0.732051944732667, -0.149126464156731
0.734734630584718, -0.149126464156731
0.741700983047487, -0.149126464156731
0.748032426834108, -0.149126464156731
0.754088735580446, -0.149126464156731
0.758453226089479, -0.149126464156731
0.76282081604004, -0.149126464156731
0.768638229370119, -0.149126464156731
0.77934012413025, -0.149126464156731
0.781822538375856, -0.149126464156731
0.787663793563844, -0.149126464156731
0.794112777709962, -0.171428576111794
0.799697494506837, -0.171428576111794
0.811337804794313, -0.172857135534286
0.815197563171388, -0.172857135534286
0.817804193496706, -0.172857135534286
0.821977949142457, -0.172857135534286
0.825852489471437, -0.172857135534286
0.830390787124635, -0.172857135534286
0.834368324279787, -0.172857135534286
0.842324352264406, -0.172857135534286
0.846707439422609, -0.172857135534286
0.850822305679323, -0.174285709857941
0.854416942596437, -0.174285709857941
0.859154558181764, -0.174285709857941
0.863517379760744, -0.174285709857941
0.872514581680299, -0.174285709857941
0.878156042099, -0.184285715222359
0.88153157234192, -0.187142863869667
0.885145282745363, -0.187142863869667
0.89327702522278, -0.187142863869667
0.898661708831789, -0.187142863869667
0.904836034774782, -0.187142863869667
0.91259059906006, -0.187142863869667
0.917147731781007, -0.187142863869667
0.921434259414674, -0.189999997615814
0.927026605606081, -0.189999997615814
0.933867788314821, -0.192857146263123
0.938641166687013, -0.192857146263123
0.942820167541505, -0.192857146263123
0.946553802490236, -0.192857146263123
0.951256132125856, -0.194285720586777
0.963241434097291, -0.194285720586777
0.966898775100709, -0.198571428656578
0.971094465255739, -0.198571428656578
0.975004529953004, -0.198571428656578
0.980610942840578, -0.198571428656578
0.984279251098634, -0.198571428656578
0.991757011413576, -0.198571428656578
0.997802829742433, -0.117350866272384
1.00136885643006, -0.117350866272384
1.00500926971436, -0.117350866272384
1.0092538356781, -0.117350866272384
1.01206359863281, -0.117350866272384
1.01676092147827, -0.117350866272384
1.02483496665955, -0.117350866272384
1.03053340911865, -0.117350866272384
1.03471384048462, -0.117350866272384
1.04013953208923, -0.117350866272384
1.04410300254822, -0.117350866272384
1.05230770111084, -0.117350866272384
1.05890069007874, -0.117350866272384
1.06463441848755, -0.117350866272384
1.0683883190155, -0.117350866272384
1.07473192214966, -0.117350866272384
1.07722434997559, -0.117350866272384
1.08260450363159, -0.117350866272384
1.09212956428528, -0.117350866272384
1.09649333953858, -0.0424520752167539
1.10149369239807, -0.0424520752167539
1.10407600402832, -0.0424520752167539
1.10827503204346, -0.0424520752167539
1.11224589347839, -0.0424520752167539
1.11704549789429, -0.0424520752167539
1.12418375015259, -0.0424520752167539
1.12975296974182, -0.0424520752167539
1.13203558921814, -0.0424520752167539
1.13499937057495, -0.0424520752167539
1.1393545627594, -0.0424520752167539
1.1436749458313, -0.0424520752167539
1.15035090446472, -0.0424520752167539
1.15483937263489, -0.0424520752167539
1.15991291999817, -0.0424520752167539
1.16355857849121, -0.0424520752167539
1.16788969039917, -0.0424520752167539
1.1721025466919, -0.0424520752167539
1.1811083316803, -0.0424520752167539
1.18629202842713, -0.0424520752167539
1.19120488166809, -0.0424520752167539
1.19450364112854, -0.00399700042891404
1.19835624694824, -0.00399700042891404
1.20181641578674, -0.00399700042891404
1.21231279373169, -0.00399700042891404
1.21532592773438, -0.00399700042891404
1.21898350715637, -0.00399700042891404
1.22314510345459, -0.00399700042891404
1.22675929069519, -0.00399700042891404
1.2311092376709, -0.00399700042891404
1.23810729980469, -0.00399700042891404
1.2480233669281, -0.00399700042891404
1.24987397193909, -0.00399700042891404
1.25388107299805, -0.00399700042891404
1.25899229049683, -0.00399700042891404
1.2621150970459, -0.00399700042891404
1.26774463653565, -0.00399700042891404
1.2740927696228, -0.00399700042891404
1.2808397769928, -0.00399700042891404
1.28370223045349, -0.00399700042891404
1.28937015533447, -0.00399700042891404
1.29508123397827, -0.00399700000000047
1.29926595687866, -0.00399700000000047
1.30397710800171, -0.00399700000000047
1.30925450325012, -0.00399700000000047
1.31440577507019, -0.00399700000000047
1.31739315986633, -0.00399700000000047
1.32190427780152, -0.00399700000000047
1.32783398628235, -0.00399700000000047
1.33295545578003, -0.00399700000000047
1.33906683921814, -0.00399700000000047
1.34338388442993, -0.00399700000000047
1.34702286720276, -0.00399700000000047
1.35193762779236, -0.00399700000000047
1.35807285308838, -0.00399700000000047
1.36243114471436, -0.00399700000000047
1.36937603950501, -0.00399700000000047
1.37583050727844, -0.00399700000000047
1.38051495552063, -0.00399700000000047
1.38378295898438, -0.00399700000000047
1.38812837600708, -0.00399700000000047
1.394100522995, -0.00399700000000025
1.40139899253845, -0.00399700000000025
1.40582976341248, -0.00399700000000025
1.4098509311676, -0.00399700000000025
1.41285953521729, -0.00399700000000025
1.41667041778565, -0.00399700000000025
1.42329726219177, -0.00399700000000025
1.43201813697815, -0.00399700000000025
1.43772969245911, -0.00399700000000025
1.44336733818054, -0.00399700000000025
1.44725618362427, -0.00399700000000025
1.4529736995697, -0.00399700000000025
1.45741353034973, -0.00399700000000025
1.46364412307739, -0.00399700000000025
1.46737847328186, -0.00399700000000025
1.47062954902649, -0.00399700000000025
1.47512063980103, -0.00399700000000025
1.47865495681763, -0.00399700000000025
1.48197088241577, -0.00399700000000025
1.48825225830078, -0.00399700000000025
1.49634609222412, -0.00399700000000025
1.5005229473114, -0.00399700000000025
1.50351819992066, -0.00399700000000025
1.50928626060486, -0.00399700000000025
1.51508579254151, -0.00399700000000025
1.51987490653992, -0.00399700000000025
1.54527411460877, -0.00399700000000025
1.55705103874207, -0.00399700000000025
1.56669697761536, -0.00399700000000025
1.57874116897583, -0.00399700000000025
1.58986101150513, -0.00399700000000025
1.60435042381287, -0.00399700000000003
1.60897884368897, -0.00399700000000003
1.61308512687683, -0.00399700000000003
1.62185535430908, -0.00399700000000003
1.62547979354859, -0.00399700000000003
1.62972865104675, -0.00399700000000003
1.63290462493897, -0.00399700000000003
1.63665041923523, -0.00399700000000003
1.64336166381836, -0.00399700000000003
1.64986333847046, -0.00399700000000003
1.6539870262146, -0.00399700000000003
1.65871462821961, -0.00399700000000003
1.66223177909851, -0.00399700000000003
1.66690907478333, -0.00399700000000003
1.67339525222778, -0.00399700000000003
1.68029556274414, -0.00399700000000003
1.68458971977234, -0.00399700000000003
1.68961749076843, -0.00399700000000003
1.69321236610413, -0.00399700000000003
1.69671306610108, -0.00399700000000003
1.7054801940918, -0.00399700000000003
1.7123423576355, -0.00399700000000003
1.71636137962341, -0.00399700000000003
1.72025046348572, -0.00399700000000003
1.72458038330078, -0.00399700000000003
1.72892198562622, -0.00399700000000003
1.73261485099793, -0.00399700000000003
1.74126873016358, -0.00399700000000003
1.74642715454102, -0.00399700000000003
1.75032768249512, -0.00399700000000003
1.75317511558533, -0.00399700000000003
1.75740990638733, -0.00399700000000003
1.76319990158081, -0.00399700000000003
1.77053437232971, -0.00399700000000003
1.78131875991821, -0.00399700000000003
1.78621945381165, -0.00399700000000003
1.79126415252686, -0.00399700000000003
1.79522142410278, -0.00399699999999981
1.80289850234985, -0.00399699999999981
1.80929789543152, -0.00399699999999981
1.8128586769104, -0.00399699999999981
1.81797871589661, -0.00399699999999981
1.82333073616028, -0.00399699999999981
1.83259782791138, -0.00399699999999981
1.83470568656922, -0.00399699999999981
1.84040579795838, -0.00399699999999981
1.84493527412415, -0.00399699999999981
1.84940943717957, -0.00399699999999981
1.85287175178528, -0.00399699999999981
1.86139259338379, -0.00399699999999981
1.86718306541443, -0.00399699999999981
1.87099537849426, -0.00399699999999981
1.87443623542786, -0.00399699999999981
1.87805757522583, -0.00399699999999981
1.88258967399597, -0.00399699999999981
1.89087972640991, -0.00399699999999981
1.89796028137207, -0.00399700000000003
1.90246329307556, -0.00399700000000003
1.90475497245789, -0.00399700000000003
1.909330701828, -0.00399700000000003
1.91294107437134, -0.00399700000000003
1.91823968887329, -0.00399700000000003
1.92475090026856, -0.00399700000000003
1.93246421813965, -0.00399700000000003
1.93625030517578, -0.00399700000000003
1.94092569351196, -0.00399700000000003
1.94458994865418, -0.00399700000000003
1.94847235679627, -0.00399700000000003
1.95285830497742, -0.00399700000000003
1.96295342445374, -0.00399700000000003
1.96676335334778, -0.00399700000000003
1.97008261680603, -0.00399700000000003
1.97384700775147, -0.00399700000000003
1.97940573692322, -0.00399700000000003
1.98340067863464, -0.00399700000000003
1.99222383499146, -0.00399700000000003
1.99814639091492, -0.00399700000000003
2.00214943885803, -0.00399700000000003
2.00643429756165, -0.00399700000000003
2.01274976730347, -0.00399700000000003
2.01715621948242, -0.00399700000000003
2.02415857315064, -0.00399700000000003
2.02855954170227, -0.00399700000000003
2.03325877189636, -0.00399700000000003
2.03617939949036, -0.00399700000000003
2.04093179702759, -0.00399700000000003
2.04484424591065, -0.00399700000000003
2.05156335830689, -0.00399700000000003
2.0573986530304, -0.00399700000000003
2.06115851402283, -0.00399700000000003
2.06448302268982, -0.00399700000000003
2.06848583221436, -0.00399700000000003
2.0733452796936, -0.00399700000000003
2.07848248481751, -0.00399700000000003
2.08600935935974, -0.00399700000000003
2.09138522148132, -0.00399700000000003
2.09623703956604, -0.00399700000000003
2.09887084960938, -0.00399700000000003
2.10228643417359, -0.00399700000000003
2.11255893707276, -0.00399700000000003
2.1177059173584, -0.00399700000000003
2.12248167991638, -0.00399700000000003
2.12615451812744, -0.00399700000000003
2.12986025810242, -0.00399700000000003
2.13337597846985, -0.00399700000000003
2.14235124588013, -0.00399700000000003
2.14827690124512, -0.00399700000000003
2.15218577384949, -0.00399700000000003
2.15758786201477, -0.00399700000000003
2.16196236610413, -0.00399700000000003
2.16665015220642, -0.00399700000000003
2.17253742218018, -0.00399700000000003
2.18013987541199, -0.00399700000000003
2.18405685424805, -0.00399700000000003
2.18820843696594, -0.00399700000000003
2.19233379364014, -0.00399700000000003
2.19541702270508, -0.00399700000000003
2.20582852363587, -0.00399700000000003
2.2135470867157, -0.00399700000000003
2.21840844154358, -0.00399700000000003
2.22236618995667, -0.00399700000000003
2.22654733657837, -0.00399700000000003
2.23194584846497, -0.00399700000000003
2.24113140106201, -0.00399700000000003
2.24459705352783, -0.00399700000000003
2.24800548553467, -0.00399700000000003
2.25282559394837, -0.00399700000000003
2.25935945510864, -0.00399700000000003
2.26323304176331, 0
2.27317843437195, 0
2.27734622955322, 0
2.2817729473114, 0
2.28700122833252, 0
2.2930410861969, 0
2.29850420951843, 0
2.3046332359314, 0
2.31239972114563, 0
2.31687936782837, 0
2.32162795066834, 0
2.32729396820069, 0
2.33528957366944, 0
2.33979139328003, 0
2.34387264251709, 0
2.34867534637451, 0
2.35438737869263, 0
2.36431131362915, 0
2.36767945289612, 0
2.37205920219422, 0
2.37689361572266, 0
2.38051137924194, 0
2.38370952606201, 0
2.3937822341919, 0
2.3993974685669, 0
2.40285549163819, 0
2.41057524681091, 0
2.41234097480774, 0
2.41816387176514, 0
2.42354259490967, 0
2.43080863952637, 0
2.43517956733704, 0
2.4388741016388, 0
2.44476947784424, 0
2.45039710998535, 0
2.45299801826477, 0
2.46148810386658, 0
2.46692762374878, 0
2.47059235572815, 0
2.47689375877381, 0
2.48204669952393, 0
2.48867473602295, 0
2.4973617553711, 0
2.5013900756836, 0
2.50783452987671, 0
2.51223287582398, 0
2.5228401184082, 0
2.52777991294861, 0
2.53455195426941, 0
2.5366979598999, 0
2.54132161140442, 0
2.54578146934509, 0
2.55165538787842, 0
2.55788288116455, 0
2.56104431152344, 0
2.56494245529175, 0
2.56847581863403, 0
2.57179365158081, 0
2.58179388046265, 0
2.58706150054932, 0
2.59192714691162, 0
2.59532294273377, 0
2.59880838394165, 0
2.60163435935974, 0
2.60661396980286, 0
2.61480031013489, 0
2.61899671554566, 0
2.62250170707703, 0
2.6276370048523, 0
2.63428554534912, 0
2.64048776626587, 0
2.64794025421143, 0
2.65305290222168, 0
2.65558371543884, 0
2.65969429016113, 0
2.66298279762268, 0
2.66653237342835, 0
2.67134342193604, 0
2.68060359954834, 0
2.68426237106323, 0
2.68886456489563, 0
2.69340310096741, 0
2.69670329093933, 0
2.70148549079895, 0
2.70850286483765, 0
2.7147243976593, 0
2.71823844909668, 0
2.72116599082947, 0
2.72652778625488, 0
2.73137531280518, 0
2.73725590705872, 0
2.74203310012818, 0
2.74782214164734, 0
2.75120387077332, 0
2.7572699546814, 0
2.76129016876221, 0
2.76696190834046, 0
2.77400979995728, 0
2.77890810966492, 0
2.78265628814697, 0
2.78650650978089, 0
2.79187927246094, 0
2.79702196121216, 0
2.80555543899536, 0
2.80972514152527, 0
2.81496772766113, 0
2.81785283088684, 0
2.82129082679749, 0
2.831689453125, 0
2.83721027374268, 0
2.84237155914307, 0
2.84534940719605, 0
2.84946165084839, 0
2.85228047370911, 0
2.85830507278443, 0
2.86617050170899, 0
2.87027773857117, 0
2.87581453323364, 0
2.87798223495484, 0
2.88122234344483, 0
2.887104845047, 0
2.89371023178101, 0
2.89946279525757, 0
2.90276083946228, 0
2.90658960342407, 0
2.91114220619202, 0
2.91583213806152, 0
2.92640337944031, 0
2.93318042755127, 0
2.93620119094849, 0
2.93933544158936, 0
2.94521889686585, 0
2.94887480735779, 0
2.9532555103302, 0
2.95898399353027, 0
2.96563777923584, 0
2.96905884742737, 0
2.97227702140808, 0
2.97674021720886, 0
2.980859375, 0
2.98674950599671, 0
2.99602971076965, 0
3.00133810043335, 0
3.00525841712952, 0
3.01047143936157, 0
3.01461062431336, 0
3.02046332359314, 0
3.02520332336426, 0
3.0292848110199, 0
3.03255233764649, 0
3.03531250953674, 0
3.0415237903595, 0
3.04839525222778, 0
3.05542240142822, 0
3.05829510688782, 0
3.06419644355774, 0
3.06817946434021, 0
3.07126197814942, 0
3.08010993003845, 0
3.08611569404602, 0
3.09264526367188, 0
3.09826049804688, 0
3.10197458267212, 0
3.10589990615845, 0
3.11295280456543, 0
3.11760506629944, 0
3.1209002494812, 0
3.12493810653687, 0
3.12833914756775, 0
3.13190732002258, 0
3.13646802902222, 0
3.14745769500733, 0
3.15079650878906, 0
3.15424165725708, 0
3.15914115905762, 0
3.16226134300232, 0
3.16692934036255, 0
3.17109022140503, 0
3.18186030387879, 0
3.18324527740479, 0
3.18678221702576, 0
3.19311628341675, 0
3.19642815589905, 0
3.20096979141235, 0
3.20925054550171, 0
3.2143651008606, 0
3.21838817596436, 0
3.22146663665772, 0
3.22667226791382, 0
3.23133192062378, 0
3.23867974281311, 0
3.24400267601013, 0
3.24740824699402, 0
3.25094470977783, 0
3.25588140487671, 0
3.26297960281372, 0
3.27121934890747, 0
3.27394852638245, 0
3.27972755432129, 0
3.28336653709412, 0
3.28650650978089, 0
3.29205689430237, 0
3.29655466079712, 0
3.30378828048706, 0
3.30932197570801, 0
3.31347117424011, 0
3.31665668487549, 0
3.32060585021973, 0
3.32780132293701, 0
3.33405194282532, 0
3.3385516166687, 0
3.34217104911804, 0
3.34669480323792, 0
3.3505567073822, 0
3.35761270523071, 0
3.3652862071991, 0
3.36962780952454, 0
3.37271914482117, 0
3.3765908241272, 0
3.38054451942444, 0
3.38745675086975, 0
3.39462575912476, 0
3.39923105239868, 0
3.40289483070374, 0
3.4072612285614, 0
3.41443095207214, 0
3.41873273849487, 0
3.42463455200195, 0
3.43135962486267, 0
3.4345365524292, 0
3.43907055854798, 0
3.44207892417908, 0
3.44579038619995, 0
3.45130977630615, 0
3.46191582679749, 0
3.46394143104553, 0
3.46710000038147, 0
3.47046813964844, 0
3.47689137458801, 0
3.48137531280518, 0
3.49297914505005, 0
3.49535069465637, 0
3.49842700958252, 0
3.50150284767151, 0
3.50611243247986, 0
3.51148495674133, 0
3.5175980091095, 0
3.5232292175293, 0
3.52809700965881, 0
3.53333315849304, 0
3.53701434135437, 0
3.54347095489502, 0
3.55071482658386, 0
3.55533728599548, 0
3.55988082885742, 0
3.56488118171692, 0
3.56940588951111, 0
3.57497940063477, 0
3.57807455062866, 0
3.58569321632385, 0
3.59118041992188, 0
3.59486470222473, 0
3.59870729446411, 0
3.60204682350159, 0
3.60802707672119, 0
3.6153694152832, 0
3.6190851688385, 0
3.62239036560059, 0
3.62693843841553, 0
3.63080344200134, 0
3.63710603713989, 0
3.64303145408631, 0
3.64947280883789, 0
3.6534040927887, 0
3.65710101127625, 0
3.66121587753296, 0
3.66586241722107, 0
3.67142066955567, 0
3.68042311668396, 0
3.68644962310791, 0
3.69090495109558, 0
3.69452342987061, 0
3.69821128845215, 0
3.70254979133606, 0
3.70871028900147, 0
3.71489200592041, 0
3.71749935150147, 0
3.72100100517273, 0
3.73097858428955, 0
3.73365292549133, 0
3.73924288749695, 0
3.7460075378418, 0
3.75047526359558, 0
3.75406823158264, 0
3.75706753730774, 0
3.76149854660034, 0
3.76815352439881, 0
3.77567253112793, 0
3.77831683158875, 0
3.78160581588745, 0
3.78701410293579, 0
3.7921706199646, 0
3.79686818122864, 0
3.80389580726624, 0
3.80938396453858, 0
3.81104049682617, 0
3.81560740470886, 0
3.82050356864929, 0
3.82736430168152, 0
3.83431992530823, 0
3.83822093009949, 0
3.8429563999176, 0
3.84940228462219, 0
3.85306844711304, 0
3.86071429252625, 0
3.8659010887146, 0
3.87012705802918, 0
3.87531433105469, 0
3.88211998939514, 0
3.88711247444153, 0
3.89421877861023, 0
3.90251955986023, 0
3.90452919006348, 0
3.90977821350098, 0
3.91281995773316, 0
3.91612896919251, 0
3.92017683982849, 0
3.92640886306763, 0
3.93325481414795, 0
3.93701372146607, 0
3.94218263626099, 0
3.94585905075073, 0
3.95104823112488, 0
3.9574390411377, 0
3.96544227600098, 0
3.96792492866516, 0
3.97100911140442, 0
3.97481617927551, 0
3.97874007225037, 0
3.98323879241944, 0
3.98769817352295, 0
3.99405059814453, 0
4.00031290054321, 0
4.00325021743775, 0
4.00711832046509, 0
4.01168308258057, 0
4.01697072982788, 0
4.02399334907532, 0
4.02811560630798, 0
4.03183207511902, 0
4.03647432327271, 0
4.0420530796051, 0
4.04831228256226, 0
4.05569682121277, 0
4.06284031867981, 0
4.06708822250366, 0
4.0708092212677, 0
4.07779750823975, 0
4.08558187484741, 0
4.08993730545044, 0
4.09413251876831, 0
4.09822735786438, 0
4.10125432014465, 0
4.10480103492737, 0
4.11498508453369, 0
4.11699757575989, 0
4.12068543434143, 0
4.12442479133606, 0
4.12824878692627, 0
4.1313766002655, 0
4.13762841224671, 0
4.14653525352478, 0
4.15148243904114, 0
4.15595564842224, 0
4.15939817428589, 0
4.16250286102295, 0
4.16685400009155, 0
4.17512998580933, 0
4.18194208145142, 0
4.18569741249085, 0
4.1928475856781, 0
4.19773564338684, 0
4.20155320167542, 0
4.20805821418762, 0
4.21373829841614, 0
4.21713099479675, 0
4.22059116363526, 0
4.22580251693726, 0
4.22932848930359, 0
4.23340258598328, 0
4.24270401000977, 0
4.24662432670593, 0
4.25018653869629, 0
4.2534492969513, 0
4.25807962417603, 0
4.26439771652222, 0
4.26820025444031, 0
4.27265391349793, 0
4.27693567276001, 0
4.28347597122193, 0
4.28702840805054, 0
4.29346618652344, 0
4.29909381866455, 0
4.30537257194519, 0
4.31138095855713, 0
4.3164888381958, 0
4.32191691398621, 0
4.32830629348755, 0
4.33656153678894, 0
4.33932147026062, 0
4.34372291564942, 0
4.34810647964478, 0
4.35325751304627, 0
4.35958466529846, 0
4.36728916168213, 0
4.37003598213196, 0
4.37363133430481, 0
4.37787113189697, 0
4.38293800354004, 0
4.38497982025147, 0
4.39020142555237, 0
4.39700231552124, 0
4.40241632461548, 0
4.40609798431397, 0
4.41155228614807, 0
4.4137309551239, 0
4.41807899475098, 0
4.42227396965027, 0
4.4297164440155, 0
4.43598613739014, 0
4.43855032920838, 0
4.44290218353272, 0
4.44669280052185, 0
4.4509840965271, 0
4.45773611068726, 0
4.46577486991882, 0
4.46868500709534, 0
4.47184834480286, 0
4.47686944007874, 0
4.48095855712891, 0
4.4873040676117, 0
4.49480638504028, 0
4.50025663375855, 0
4.50339851379395, 0
4.50628385543823, 0
4.51260409355164, 0
4.516912317276, 0
4.52457365989685, 0
4.52884349822998, 0
4.53222069740296, 0
4.53599963188172, 0
4.54094252586365, 0
4.54921612739563, 0
4.55449638366699, 0
4.5619369506836, 0
4.56609830856323, 0
4.57067189216614, 0
4.57377800941467, 0
4.5818127155304, 0
4.58731589317322, 0
4.59275779724121, 0
4.59630641937256, 0
4.59980187416077, 0
4.60270676612854, 0
4.60760769844055, 0
4.61477718353272, 0
4.62015948295593, 0
4.62336716651917, 0
4.62832889556885, 0
4.63175306320191, 0
4.63642749786377, 0
4.64350900650025, 0
4.65071687698364, 0
4.65440759658814, 0
4.6587043762207, 0
4.66273722648621, 0
4.66960391998291, 0
4.6758068561554, 0
4.68135032653809, 0
4.68528137207031, 0
4.6900468826294, 0
4.69378862380982, 0
4.69730243682861, 0
4.7017792224884, 0
4.70691833496094, 0
4.71350512504578, 0
4.71776065826416, 0
4.72092518806458, 0
4.72768530845642, 0
4.73291740417481, 0
4.74306735992432, 0
4.74666533470154, 0
4.75032505989075, 0
4.75331363677979, 0
4.75766787528992, 0
4.76224050521851, 0
4.76920709609985, 0
4.77863488197327, 0
4.78208813667298, 0
4.78615674972534, 0
4.78955826759339, 0
4.79398975372315, 0
4.79795489311218, 0
4.80213913917542, 0
4.80950365066528, 0
4.81386909484863, 0
4.81783351898194, 0
4.82181177139282, 0
4.82831773757935, 0
4.83318028450012, 0
4.83978304862976, 0
4.84439263343811, 0
4.84800968170166, 0
4.85117492675781, 0
4.85625324249268, 0
4.86281118392944, 0
4.86821780204773, 0
4.87422523498535, 0
4.88150296211243, 0
4.88528213500977, 0
4.88959202766419, 0
4.89512596130371, 0
4.90255341529846, 0
4.90747985839844, 0
4.91219625473023, 0
4.9154046535492, 0
4.91890487670899, 0
4.92250738143921, 0
4.93422946929932, 0
4.93681011199951, 0
4.94225606918335, 0
4.94656715393067, 0
4.95007095336914, 0
4.95351300239563, 0
4.96022448539734, 0
4.96993074417114, 0
4.97376976013184, 0
4.9776924610138, 0
4.98165545463562, 0
4.9860034942627, 0
4.99227747917175, 0
5.0003655910492, 0
5.00460228919983, 0
5.01082310676575, 0
5.01544842720032, 0
5.01974329948425, 0
5.02589855194092, 0
5.03228697776795, 0
5.03531489372254, 0
5.03875360488892, 0
5.04257950782776, 0
5.0465012550354, 0
5.05099878311157, 0
5.0581367969513, 0
5.06296358108521, 0
5.06597361564636, 0
5.06971917152405, 0
5.07303676605225, 0
5.0791488647461, 0
5.08326134681702, 0
5.08986649513245, 0
5.0985682964325, 0.328017123846932
5.102028465271, 0.328017123846932
5.10573420524597, 0.328017123846932
5.11036500930786, 0.328017123846932
5.11480269432068, 0.328017123846932
5.12190828323364, 0.328017123846932
5.12696800231934, 0.328017123846932
5.13098964691162, 0.328017123846932
5.13455567359924, 0.328017123846932
5.13822994232178, 0.328017123846932
5.14372549057007, 0.328017123846932
5.15138921737671, 0.328017123846932
5.15611038208008, 0.328017123846932
5.16158399581909, 0.328017123846932
5.16778073310852, 0.328017123846932
5.17177662849426, 0.328017123846932
5.17808089256287, 0.328017123846932
5.18471179008484, 0.328017123846932
5.19032869338989, 0.328017123846932
5.19424233436585, 0.675077431597573
5.19847283363342, 0.675077431597573
5.2017165184021, 0.675077431597573
5.20564684867859, 0.675077431597573
5.21483716964722, 0.675077431597573
5.21775374412537, 0.675077431597573
5.22133359909058, 0.675077431597573
5.22548446655274, 0.675077431597573
5.22909626960755, 0.675077431597573
5.23395142555237, 0.675077431597573
5.23789224624634, 0.675077431597573
5.24354062080383, 0.675077431597573
5.2499969959259, 0.675077431597573
5.25399336814881, 0.675077431597573
5.25794587135315, 0.675077431597573
5.26209745407105, 0.675077431597573
5.26736769676209, 0.675077431597573
5.27552852630615, 0.675077431597573
5.28000483512879, 0.675077431597573
5.28327140808106, 0.675077431597573
5.28694710731506, 0.675077431597573
5.291565990448, 0.34290456579059
5.29760799407959, 0.34290456579059
5.30398807525635, 0.34290456579059
5.31188521385193, 0.34290456579059
5.31429300308228, 0.34290456579059
5.31933102607727, 0.34290456579059
5.32143387794495, 0.34290456579059
5.32740364074707, 0.34290456579059
5.33223352432251, 0.34290456579059
5.33963046073914, 0.34290456579059
5.3444908618927, 0.34290456579059
5.35063705444336, 0.34290456579059
5.35349020957947, 0.34290456579059
5.3578353881836, 0.34290456579059
5.36311755180359, 0.34290456579059
5.37018833160401, 0.34290456579059
5.3748384475708, 0.34290456579059
5.37913808822632, 0.34290456579059
5.38241419792175, 0.34290456579059
5.38730154037476, 0.34290456579059
5.3964882850647, -0.152107234955692
5.40303955078125, -0.152107234955692
5.4086724281311, -0.152107234955692
5.41449985504151, -0.152107234955692
5.42035899162293, -0.152107234955692
5.43022737503052, -0.152107234955692
5.43711910247803, -0.152107234955692
5.441956615448, -0.152107234955692
5.44654331207276, -0.152107234955692
5.45212135314942, -0.152107234955692
5.45924792289734, -0.152107234955692
5.46730909347534, -0.152107234955692
5.47372660636902, -0.152107234955692
5.47837195396423, -0.152107234955692
5.4854501247406, -0.152107234955692
5.49400219917298, -0.152107234955692
5.50105414390564, -0.440583250410784
5.50433573722839, -0.440583250410784
5.50822291374207, -0.440583250410784
5.51354513168335, -0.440583250410784
5.51799926757813, -0.440583250410784
5.52628359794617, -0.440583250410784
5.53049931526184, -0.440583250410784
5.5342257976532, -0.440583250410784
5.53754315376282, -0.440583250410784
5.54143009185791, -0.440583250410784
5.54541478157044, -0.440583250410784
5.55083332061768, -0.440583250410784
5.55947003364563, -0.440583250410784
5.56394610404968, -0.440583250410784
5.56730470657349, -0.440583250410784
5.57089409828186, -0.440583250410784
5.57436213493347, -0.440583250410784
5.5795126914978, -0.440583250410784
5.584210729599, -0.440583250410784
5.5924910068512, -0.440583250410784
5.59687647819519, -0.421051633261269
5.60172328948975, -0.421051633261269
5.60378131866455, -0.421051633261269
5.61061987876892, -0.421051633261269
5.61498436927796, -0.421051633261269
5.62312302589417, -0.421051633261269
5.63322505950928, -0.421051633261269
5.63509664535523, -0.421051633261269
5.6388617515564, -0.421051633261269
5.64342007637024, -0.421051633261269
5.64878306388855, -0.421051633261269
5.65559158325195, -0.421051633261269
5.6601749420166, -0.421051633261269
5.66438446044922, -0.421051633261269
5.66811738014221, -0.421051633261269
5.67170033454895, -0.421051633261269
5.67699084281922, -0.421051633261269
5.6845148563385, -0.421051633261269
5.69014081954956, -0.421051633261269
5.69432482719422, 0
5.69906244277954, 0
5.70123801231384, 0
5.7044991016388, 0
5.7108512878418, 0
5.71802124977112, 0
5.72163233757019, 0
5.72538313865662, 0
5.73092541694641, 0
5.73432598114014, 0
5.73941597938538, 0
5.74869403839111, 0
5.75169024467468, 0
5.75490984916687, 0
5.75964555740357, 0
5.76388130187988, 0
5.770330286026, 0
5.77481923103333, 0
5.78370270729065, 0
5.78667554855347, 0
5.79131302833557, 0.207220581537101
5.79501852989197, 0.207220581537101
5.8022488117218, 0.207220581537101
5.80565128326416, 0.207220581537101
5.81478152275086, 0.207220581537101
5.81718955039978, 0.207220581537101
5.82100043296814, 0.207220581537101
5.824440574646, 0.207220581537101
5.830055809021, 0.207220581537101
5.83416328430176, 0.207220581537101
5.84224233627319, 0.207220581537101
5.84641728401184, 0.207220581537101
5.84982190132141, 0.207220581537101
5.85462532043457, 0.207220581537101
5.86029658317566, 0.207220581537101
5.86612710952759, 0.207220581537101
5.87348446846008, 0.207220581537101
5.88000450134277, 0.207220581537101
5.88327131271362, 0.207220581537101
5.88653502464295, 0.207220581537101
5.89082751274109, 0.148187085876316
5.8952573299408, 0.148187085876316
5.90207180976868, 0.148187085876316
5.90592751502991, 0.148187085876316
5.91074118614197, 0.148187085876316
5.91414747238159, 0.148187085876316
5.91872034072876, 0.148187085876316
5.92561564445496, 0.148187085876316
5.93318710327149, 0.148187085876316
5.93892393112183, 0.148187085876316
5.94322786331177, 0.148187085876316
5.95018563270569, 0.148187085876316
5.95413718223572, 0.148187085876316
5.96157584190369, 0.148187085876316
5.96736059188843, 0.148187085876316
5.97125587463379, 0.148187085876316
5.97433958053589, 0.148187085876316
5.97894606590271, 0.148187085876316
5.98292670249939, 0.148187085876316
5.98768124580383, 0.148187085876316
5.99295339584351, 0.06486350603341
5.99894676208496, 0.06486350603341
6.00251016616821, 0.06486350603341
6.00842366218567, 0.06486350603341
6.01078233718872, 0.06486350603341
6.01452884674072, 0.06486350603341
6.0195396900177, 0.06486350603341
6.02815804481506, 0.06486350603341
6.03413281440735, 0.06486350603341
6.03626141548157, 0.06486350603341
6.03959975242615, 0.06486350603341
6.04498038291931, 0.06486350603341
6.04941067695618, 0.06486350603341
6.05800852775574, 0.06486350603341
6.06144080162048, 0.06486350603341
6.06468997001648, 0.06486350603341
6.0689884185791, 0.06486350603341
6.07462248802185, 0.06486350603341
6.08037004470825, 0.06486350603341
6.08426222801209, 0.06486350603341
6.09404096603394, 0.06486350603341
6.09924516677857, 0
6.1027825832367, 0
6.10603413581848, 0
6.10976252555847, 0
6.11541066169739, 0
6.12250981330872, 0
6.12762484550476, 0
6.1333526134491, 0
6.1364100933075, 0
6.14143333435059, 0
6.14958820343018, 0
6.15326414108277, 0
6.15679225921631, 0
6.16093287467957, 0
6.16541705131531, 0
6.16965970993042, 0
6.17577586174011, 0.0228571426123381
6.18377122879028, 0.0228571426123381
6.18869934082031, 0.0228571426123381
6.19345436096192, 0.0557142868638039
6.19690976142883, 0.0557142868638039
6.20088968276978, 0.0757142826914787
6.20502982139588, 0.0757142826914787
6.21243987083435, 0.0757142826914787
6.21919045448303, 0.0757142826914787
6.22218713760376, 0.072857141494751
6.22736940383911, 0.072857141494751
6.23133025169373, 0.0742857158184052
6.2352436542511, 0.0742857158184052
6.23949060440064, 0.0742857158184052
6.24808440208435, 0.0742857158184052
6.25200066566467, 0.0742857158184052
6.25530133247376, 0.0771428570151329
6.25979814529419, 0.0771428570151329
6.26778016090393, 0.0771428570151329
6.27522311210632, 0.0771428570151329
6.27824053764343, 0.0771428570151329
6.28856883049011, 0.0785714313387871
6.2923565864563, 0.0194317491196937
6.29675755500794, 0.0194317491196937
6.30183444023132, 0.0194317491196937
6.30939779281616, 0.0194317491196937
6.31320009231568, 0.0194317491196937
6.31737098693848, 0.0194317491196937
6.32017431259155, 0.0194317491196937
6.32336292266846, 0.0194317491196937
6.32780847549439, 0.0194317491196937
6.33381066322327, 0.0194317491196937
6.33959040641785, 0.0194317491196937
6.34335265159607, 0.0194317491196937
6.34922490119934, 0.0194317491196937
6.3532844543457, 0.0194317491196937
6.35667595863342, 0.0194317491196937
6.36219725608826, 0.0194317491196937
6.36892232894898, 0.0194317491196937
6.37345871925354, 0.0194317491196937
6.37871322631836, 0.0194317491196937
6.38332495689392, 0.0194317491196937
6.38820562362671, 0.0194317491196937
6.39189014434815, -0.155074949936798
6.39711127281189, -0.155074949936798
6.40505967140198, -0.155074949936798
6.40955171585083, -0.155074949936798
6.41308436393738, -0.155074949936798
6.41696939468384, -0.155074949936798
6.42063841819763, -0.155074949936798
6.42425737380982, -0.155074949936798
6.43430814743042, -0.155074949936798
6.43848667144776, -0.155074949936798
6.44262204170227, -0.155074949936798
6.44638428688049, -0.155074949936798
6.4501045703888, -0.155074949936798
6.45335063934326, -0.155074949936798
6.46336278915405, -0.155074949936798
6.4709454536438, -0.155074949936798
6.47438488006592, -0.155074949936798
6.47993454933167, -0.155074949936798
6.48366293907166, -0.155074949936798
6.48943314552307, -0.155074949936798
6.49661478996277, -0.174042289342219
6.5025616645813, -0.174042289342219
6.50698027610779, -0.174042289342219
6.51259026527405, -0.174042289342219
6.51727042198181, -0.174042289342219
6.52286586761475, -0.174042289342219
6.53164420127869, -0.174042289342219
6.53637037277222, -0.174042289342219
6.54118595123291, -0.174042289342219
6.54843864440918, -0.174042289342219
6.55350432395935, -0.174042289342219
6.56257972717285, -0.174042289342219
6.56583247184754, -0.174042289342219
6.5697368144989, -0.174042289342219
6.5723813533783, -0.174042289342219
6.57607684135437, -0.174042289342219
6.58317933082581, -0.174042289342219
6.59278259277344, -0.174042289342219
6.59720096588135, 0.0195004326249875
6.60008249282837, 0.0195004326249875
6.60318312644959, 0.0195004326249875
6.60655961036682, 0.0195004326249875
6.61153516769409, 0.0195004326249875
6.6197319984436, 0.0195004326249875
6.62315473556519, 0.0195004326249875
6.62835607528687, 0.0195004326249875
6.63220963478089, 0.0195004326249875
6.63544855117798, 0.0195004326249875
6.63948998451233, 0.0195004326249875
6.64927921295166, 0.0195004326249875
6.65477976799011, 0.0195004326249875
6.65847072601319, 0.0195004326249875
6.66242442131043, 0.0195004326249875
6.66588363647461, 0.0195004326249875
6.67028269767761, 0.0195004326249875
6.67634854316712, 0.0195004326249875
6.68475208282471, 0.0195004326249875
6.68921074867249, 0.0195004326249875
6.69427070617676, 0.125714287161827
6.69731888771057, 0.125714287161827
6.70087037086487, 0.125714287161827
6.70649609565735, 0.125714287161827
6.71277794837952, 0.125714287161827
6.71801147460938, 0.125714287161827
6.72188315391541, 0.124285712838173
6.72497687339783, 0.124285712838173
6.7308970451355, 0.124285712838173
6.73799428939819, 0.124285712838173
6.74381909370423, 0.124285712838173
6.75114569664002, 0.124285712838173
6.75507578849793, 0.125714287161827
6.75884184837341, 0.125714287161827
6.76311025619507, 0.125714287161827
6.76800618171692, 0.125714287161827
6.77193627357483, 0.125714287161827
6.78025779724121, 0.125714287161827
6.78597078323364, 0.127142861485481
6.78838405609131, 0.127142861485481
6.7923348903656, 0.127142861485481
6.79727277755737, 0.127142861485481
6.80160937309265, 0.127142861485481
6.80903825759888, 0.127142861485481
6.81364808082581, 0.127142861485481
6.81824741363526, 0.127142861485481
6.82106194496155, 0.127142861485481
6.82826504707337, 0.127142861485481
6.83418617248535, 0.125714287161827
6.84292325973511, 0.125714287161827
6.84986100196839, 0.125714287161827
6.85309634208679, 0.125714287161827
6.85718879699707, 0.125714287161827
6.86327967643738, 0.125714287161827
6.87199196815491, 0.125714287161827
6.87605032920838, 0.127142861485481
6.88016352653504, 0.127142861485481
6.88328919410706, 0.127142861485481
6.88755974769592, 0.127142861485481
6.89182314872742, 0.128571435809135
6.8974328994751, 0.128571435809135
6.90451130867005, 0.128571435809135
6.9080894947052, 0.128571435809135
6.91256270408631, 0.132857143878937
6.9175253868103, 0.132857143878937
6.92178688049317, 0.134285718202591
6.929176902771, 0.134285718202591
6.93681607246399, 0.134285718202591
6.94013652801514, 0.134285718202591
6.94498333930969, 0.138571426272392
6.94865069389343, 0.138571426272392
6.95211658477783, 0.141428574919701
6.95700106620789, 0.141428574919701
6.96541032791138, 0.141428574919701
6.96905646324158, 0.141428574919701
6.97279438972473, 0.142857149243355
6.97855362892151, 0.142857149243355
6.98158917427063, 0.142857149243355
6.98573527336121, 0.142857149243355
6.99421224594116, 0.142857149243355
6.99841771125794, 0.142857149243355
7.00132880210877, 0.144285708665848
7.00487480163574, 0.144285708665848
7.00835285186768, 0.144285708665848
7.01281914710999, 0.144285708665848
7.01785955429077, 0.144285708665848
7.02190551757813, 0.145714282989502
7.02984890937805, 0.145714282989502
7.03352580070496, 0.144285708665848
7.03752503395081, 0.144285708665848
7.04102358818054, 0.144285708665848
7.04728922843933, 0.144285708665848
7.05195269584656, 0.144285708665848
7.05994925498963, 0.144285708665848
7.06486592292786, 0.144285708665848
7.06854043006897, 0.144285708665848
7.07161984443665, 0.144285708665848
7.07466540336609, 0.144285708665848
7.08149561882019, 0.145714282989502
7.090957736969, 0.145714282989502
7.09582600593567, 0.145714282989502
7.09993562698364, 0.145714282989502
7.102920627594, 0.145714282989502
7.10648069381714, 0.145714282989502
7.11113748550415, 0.145714282989502
7.11540350914002, 0.145714282989502
7.1226948261261, 0.145714282989502
7.1276460647583, 0.145714282989502
7.13104257583618, 0.145714282989502
7.13780341148377, 0.145714282989502
7.14266452789307, 0.145714282989502
7.14968762397766, 0.145714282989502
7.15440807342529, 0.147142857313156
7.15845928192139, 0.147142857313156
7.16337475776673, 0.147142857313156
7.16601929664612, 0.147142857313156
7.17056617736817, 0.147142857313156
7.17537031173706, 0.147142857313156
7.1851640701294, 0.147142857313156
7.19038400650025, 0.147142857313156
7.19346342086792, 0.147142857313156
7.19795999526978, 0.147142857313156
7.2016595363617, 0.14857143163681
7.2051504611969, 0.14857143163681
7.21371874809265, 0.147142857313156
7.21916089057923, 0.147142857313156
7.22306833267212, 0.147142857313156
7.22737154960632, 0.147142857313156
7.2313681602478, 0.145714282989502
7.23540363311768, 0.145714282989502
7.24188814163208, 0.145714282989502
7.24786028862, 0.145714282989502
7.25295052528381, 0.145714282989502
7.25489196777344, 0.145714282989502
7.26075682640076, 0.145714282989502
7.26748881340027, 0.145714282989502
7.27370867729187, 0.147142857313156
7.27937970161438, 0.147142857313156
7.28282961845398, 0.147142857313156
7.2865975856781, 0.147142857313156
7.29018864631653, 0.0875628207527674
7.29566679000855, 0.0875628207527674
7.30076894760132, 0.0875628207527674
7.30675778388977, 0.0875628207527674
7.31335983276367, 0.0875628207527674
7.31662926673889, 0.0875628207527674
7.32017955780029, 0.0875628207527674
7.32465515136719, 0.0875628207527674
7.33127889633179, 0.0875628207527674
7.33761582374573, 0.0875628207527674
7.34703526496887, 0.0875628207527674
7.35115895271301, 0.0875628207527674
7.35468301773071, 0.0875628207527674
7.35811982154846, 0.0875628207527674
7.36334047317505, 0.0875628207527674
7.36947808265686, 0.0875628207527674
7.37590394020081, 0.0875628207527674
7.38100037574768, 0.0875628207527674
7.38371858596802, 0.0875628207527674
7.38870701789856, 0.0875628207527674
7.3914936542511, 0.0147978628947008
7.39605984687805, 0.0147978628947008
7.4057804107666, 0.0147978628947008
7.4102502822876, 0.0147978628947008
7.4140082359314, 0.0147978628947008
7.41925392150879, 0.0147978628947008
7.42243061065674, 0.0147978628947008
7.43224511146546, 0.0147978628947008
7.43913087844849, 0.0147978628947008
7.44386658668518, 0.0147978628947008
7.44912252426148, 0.0147978628947008
7.45242319107056, 0.0147978628947008
7.45552000999451, 0.0147978628947008
7.46467099189758, 0.0147978628947008
7.47024140357971, 0.0147978628947008
7.47446856498718, 0.0147978628947008
7.47901878356934, 0.0147978628947008
7.48232231140137, 0.0147978628947008
7.48728594779968, 0.0147978628947008
7.49516496658325, 0.00399700179400553
7.50141153335571, 0.00399700179400553
7.50383553504944, 0.00399700179400553
7.50741133689881, 0.00399700179400553
7.51346859931946, 0.00399700179400553
7.52029881477356, 0.00399700179400553
7.52579436302185, 0.00399700179400553
7.5334454536438, 0.00399700179400553
7.53697738647461, 0.00399700179400553
7.54091296195984, 0.00399700179400553
7.54729423522949, 0.00399700179400553
7.55175218582153, 0.00399700179400553
7.56177840232849, 0.00399700179400553
7.56481442451477, 0.00399700179400553
7.56964907646179, 0.00399700179400553
7.57208166122437, 0.00399700179400553
7.57649168968201, 0.00399700179400553
7.58341727256775, 0.00399700179400553
7.59108958244324, 0.00399700179400553
7.59595141410828, 0.00399700000000003
7.59976253509522, 0.00399700000000003
7.6038800239563, 0.00399700000000003
7.60716805458069, 0.00399700000000003
7.61296734809876, 0.00399700000000003
7.62177333831787, 0.00399700000000003
7.62481865882874, 0.00399700000000003
7.62928972244263, 0.00399700000000003
7.63321123123169, 0.00399700000000003
7.63670048713684, 0.00399700000000003
7.64067778587341, 0.00399700000000003
7.64873418807984, 0.00399700000000003
7.65565357208252, 0.00399700000000003
7.65929303169251, 0.00399700000000003
7.66332421302796, 0.00399700000000003
7.66715607643128, 0.00399700000000003
7.67232666015625, 0.00399700000000003
7.67917237281799, 0.00399700000000003
7.68572959899902, 0.00399700000000003
7.69018182754517, 0.00399700000000003
7.69403252601624, 0.00399700000000014
7.69870266914368, 0.00399700000000014
7.7029052734375, 0.00399700000000014
7.70982632637024, 0.00399700000000014
7.71718606948853, 0.00399700000000014
7.72114095687866, 0.00399700000000014
7.72468576431275, 0.00399700000000014
7.72979364395142, 0.00399700000000014
7.73349723815918, 0.00399700000000014
7.73776564598084, 0.00399700000000014
7.74705562591553, 0.00399700000000014
7.75086603164673, 0.00399700000000014
7.7550190448761, 0.00399700000000014
7.75757060050964, 0.00399700000000014
7.76337895393372, 0.00399700000000014
7.76722798347473, 0.00399700000000014
7.77428088188172, 0.00399700000000014
7.77917370796204, 0.00399700000000014
7.78248629570007, 0.00399700000000014
7.78665552139282, 0.00399700000000014
7.79078016281128, 0.00399699999999958
7.79757080078125, 0.00399699999999958
7.80235967636109, 0.00399699999999958
7.81012854576111, 0.00399699999999958
7.81425914764404, 0.00399699999999958
7.81792960166931, 0.00399699999999958
7.82150158882141, 0.00399699999999958
7.82778058052063, 0.00399699999999958
7.8321515083313, 0.00399699999999958
7.8393171787262, 0.00399699999999958
7.84550652503967, 0.00399699999999958
7.84914574623108, 0.00399699999999958
7.85207614898682, 0.00399699999999958
7.85575137138367, 0.00399699999999958
7.86483607292175, 0.00399699999999958
7.8720468044281, 0.00399699999999958
7.8759120464325, 0.00399699999999958
7.88038001060486, 0.00399699999999958
7.88374600410462, 0.00399699999999958
7.88910899162293, 0.00399699999999958
7.89191422462464, 0.00399700000000025
7.89918789863587, 0.00399700000000025
7.90385398864746, 0.00399700000000025
7.90757665634155, 0.00399700000000025
7.91174802780152, 0.00399700000000025
7.91674098968506, 0.00399700000000025
7.92109498977661, 0.00399700000000025
7.92685112953186, 0.00399700000000025
7.93710050582886, 0.00399700000000025
7.93904981613159, 0.00399700000000025
7.94250259399414, 0.00399700000000025
7.94761786460877, 0.00399700000000025
7.95379576683045, 0.00399700000000025
7.95902190208435, 0.00399700000000025
7.96645913124085, 0.00399700000000025
7.97070155143738, 0.00399700000000025
7.97456250190735, 0.00399700000000025
7.98047599792481, 0.00399700000000025
7.98578796386719, 0.00399700000000025
7.99421916007996, 0.00399700000000025
7.99917302131653, 0.00399700000000003
8.003324842453, 0.00399700000000003
8.00827631950379, 0.00399700000000003
8.01070461273194, 0.00399700000000003
8.01487407684326, 0.00399700000000003
8.01931486129761, 0.00399700000000003
8.02510581016541, 0.00399700000000003
8.03008804321289, 0.00399700000000003
8.03363761901856, 0.00399700000000003
8.03683218955994, 0.00399700000000003
8.04071912765503, 0.00399700000000003
8.04853591918945, 0.00399700000000003
8.05519089698792, 0.00399700000000003
8.06114134788513, 0.00399700000000003
8.06542859077454, 0.00399700000000003
8.06924924850464, 0.00399700000000003
8.07213315963745, 0.00399700000000003
8.07672390937805, 0.00399700000000003
8.08475456237793, 0.00399700000000003
8.08987150192261, 0.00399700000000003
8.09322652816773, 0.00399700000000003
8.09689412117005, 0.00399700000000003
8.10094103813172, 0.00399700000000003
8.10634646415711, 0.00399700000000003
8.11183128356934, 0.00399700000000003
8.12241468429566, 0.00399700000000003
8.1245852470398, 0.00399700000000003
8.13190541267395, 0.00399700000000003
8.13477168083191, 0.00399700000000003
8.13857183456421, 0.00399700000000003
8.14257369041443, 0.00399700000000003
8.15071091651917, 0.00399700000000003
8.15419063568115, 0.00399700000000003
8.15800199508667, 0.00399700000000003
8.16278872489929, 0.00399700000000003
8.16697750091553, 0.00399700000000003
8.17216715812683, 0.00399700000000003
8.17900071144104, 0.00399700000000003
8.1870840549469, 0.00399700000000003
8.19205985069275, 0
8.19687161445618, 0
8.20296773910523, 0.00399700000000003
8.2061327457428, 0.00399700000000003
8.21471843719483, 0.00399700000000003
8.21800169944763, 0.00399700000000003
8.22106561660767, -0.0128571428358555
8.22421679496765, -0.0128571428358555
8.22914824485779, -0.0128571428358555
8.23280391693115, -0.0128571428358555
8.2372504234314, -0.0128571428358555
8.24194512367249, 0
8.2471152305603, 0
8.25266251564026, 0
8.25642237663269, 0
8.26200923919678, 0
8.26712427139282, 0
8.27376065254212, 0
8.28025779724121, 0
8.28535089492798, 0
8.28908953666687, 0
8.29266557693482, 0
8.29826245307923, 0
8.30750236511231, 0
8.31101403236389, 0
8.31308207511902, 0
8.31659326553345, 0
8.32058320045471, 0
8.32692322731018, 0
8.33189568519592, 0
8.33912954330444, 0
8.34512267112732, 0
8.34906229972839, 0
8.35240087509155, 0
8.35576066970825, 0
8.36265573501587, 0
8.37012062072754, 0
8.3740421295166, 0
8.37784943580628, 0
8.3819561958313, 0
8.38653073310852, 0
8.3912802696228, 0
8.40148839950562, 0
8.40483531951904, 0
8.40891036987305, 0
8.41291556358338, 0
8.41686615943909, 0
8.42121443748474, 0
8.42934165000916, 0
8.43824324607849, 0
8.44179711341858, 0
8.44594178199768, 0
8.4526451587677, 0
8.45567378997803, 0
8.46125111579895, 0
8.46699318885803, 0
8.47056398391724, 0
8.47360715866089, 0
8.47749409675598, 0
8.48217997550964, 0
8.48662195205689, 0
8.49435505867005, 0
8.49827466011048, 0
8.50224814414978, 0
8.50661525726319, 0
8.51263890266419, 0
8.51796183586121, 0
8.52514705657959, 0
8.53095541000366, 0
8.53495607376099, 0
8.53871879577637, 0
8.54162487983704, 0
8.54723010063172, 0
8.5518837928772, 0
8.55994377136231, 0
8.56361255645752, 0
8.56695470809937, 0
8.57067642211914, 0
8.5761643409729, 0
8.58450779914856, 0
8.59198150634766, 0
8.59991154670715, 0
8.60419783592224, 0
8.6077223777771, 0
8.61237583160401, 0
8.6193293094635, 0
8.62297854423523, 0
8.62597546577454, 0
8.63029918670654, 0
8.63360056877136, 0
8.63719997406006, 0
8.64095649719238, 0
8.65022644996643, 0
8.65497932434082, 0
8.65796122550964, 0
8.66200075149536, 0
8.66618785858154, 0
8.67101583480835, 0
8.67794642448425, 0
8.685942029953, 0
8.69020662307739, 0
8.69328556060791, 0
8.69721565246582, 0
8.70326981544495, 0
8.70692358016968, 0
8.71186385154724, 0
8.71840701103211, 0
8.72205100059509, 0
8.72647294998169, 0
8.73277077674866, 0
8.73759112358093, 0
8.74697217941284, 0
8.75087008476257, 0
8.75417718887329, 0
8.75748524665833, 0
8.76307759284973, 0
8.76912484169006, 0
8.77361927032471, 0
8.7781702041626, 0
8.78364214897156, 0
8.78848633766174, 0
8.79133543968201, 0
8.79729375839234, 0
8.80183706283569, 0
8.80920252799988, 0
8.81439456939697, 0
8.81663618087769, 0
8.82076082229614, 0
8.82661232948303, 0
8.83218488693237, 0
8.83935770988464, 0
8.84321341514588, 0
8.84725484848023, 0
8.85054335594177, 0
8.85587558746338, 0
8.86376056671143, 0
8.8713086605072, 0
8.87471685409546, 0
8.8788872718811, 0
8.88288006782532, 0
8.88677868843079, 0
8.89083275794983, 0
8.90305075645447, 0
8.90674719810486, 0
8.91026911735535, 0
8.91416749954224, 0
8.91908512115479, 0
8.92348132133484, 0
8.92804799079895, 0
8.93591318130493, 0
8.93907699584961, 0
8.94210562705994, 0
8.94685897827149, 0
8.9510525226593, 0
8.95664582252503, 0
8.96243271827698, 0
8.97019157409668, 0
8.97284183502197, 0
8.978093957901, 0
8.98267755508423, 0
8.98824725151062, 0
8.99525365829468, 0
9.00048003196716, 0
9.00308356285095, 0
9.00637087821961, 0
9.01124224662781, 0
9.01688108444214, 0
9.02546820640564, 0
9.02883944511414, 0
9.03190932273865, 0
9.03613815307617, 0
9.04091796875, 0
9.0471378326416, 0
9.05111727714539, 0
9.06061873435974, 0
9.06607661247254, 0
9.06964263916016, 0
9.0726767539978, 0
9.07579216957092, 0
9.08243546485901, 0
9.0898796081543, 0
9.09532008171082, 0
9.09900770187378, 0
9.10239729881287, 0
9.10605750083923, 0
9.11184582710266, 0
9.12000951766968, 0
9.12481341362, 0
9.12908706665039, 0
9.13267216682434, 0
9.1362069606781, 0
9.14258847236633, 0
9.14922986030579, 0
9.15520939826965, 0
9.15884575843811, 0
9.16271553039551, 0
9.16670546531677, 0
9.17070422172547, 0
9.17692098617554, 0
9.18508181571961, 0
9.18989930152893, 0
9.1931556224823, 0
9.19731698036194, 0
9.202299451828, 0
9.20629844665527, 0
9.21492800712586, 0
9.22139320373535, 0
9.22437677383423, 0
9.22887716293335, 0
9.23259339332581, 0
9.2359121799469, 0
9.24124584197998, 0
9.25028142929077, 0
9.25392780303955, 0
9.25660405158997, 0
9.26091823577881, 0
9.26702032089234, 0
9.2717050075531, 0
9.27995762825012, 0
9.28460011482239, 0
9.28954038619995, 0
9.29245028495789, 0
9.29700694084168, 0
9.30257830619812, 0
9.31105980873108, 0
9.31683692932129, 0
9.31915721893311, 0
9.32206330299378, -0.00999999977648258
9.32546315193176, -0.00999999977648258
9.33134684562683, -0.00999999977648258
9.3403256893158, -0.00999999977648258
9.34340677261353, -0.0414285697042942
9.3491238117218, -0.0414285697042942
9.3528727054596, -0.0414285697042942
9.3563898563385, -0.0414285697042942
9.36460719108582, -0.0599999986588955
9.36949214935303, -0.0599999986588955
9.37690720558167, -0.0628571435809135
9.38046178817749, -0.0628571435809135
9.38344964981079, -0.0628571435809135
9.38744053840637, -0.0628571435809135
9.39173827171326, -0.0426115433880945
9.40042791366577, -0.0426115433880941
9.40597543716431, -0.0426115433880941
9.41220579147339, -0.0426115433880941
9.41985855102539, -0.0426115433880941
9.42529044151306, -0.0426115433880941
9.43278703689575, -0.0426115433880941
9.4409743309021, -0.0426115433880941
9.44635758399964, -0.0426115433880941
9.45263729095459, -0.0426115433880941
9.4593692779541, -0.0426115433880941
9.46994385719299, -0.0426115433880941
9.47521171569824, -0.0426115433880941
9.4808012008667, -0.0426115433880941
9.48677334785462, -0.0426115433880941
9.49287519454956, -0.0744457880137579
9.50115523338318, -0.0744457880137579
9.50669107437134, -0.0744457880137579
9.51264033317566, -0.0744457880137579
9.51646647453308, -0.0744457880137579
9.52059588432312, -0.0744457880137579
9.52461967468262, -0.0744457880137579
9.53461275100708, -0.0744457880137579
9.53964242935181, -0.0744457880137579
9.54314813613892, -0.0744457880137579
9.54881916046143, -0.0744457880137579
9.55279335975647, -0.0744457880137579
9.5582154750824, -0.0744457880137579
9.56636867523194, -0.0744457880137579
9.56986865997315, -0.0744457880137579
9.57441148757935, -0.0744457880137579
9.58032212257385, -0.0744457880137579
9.58469758033753, -0.0744457880137579
9.59393224716187, -0.416279191451503
9.59767565727234, -0.416279191451503
9.60324010848999, -0.416279191451503
9.60694274902344, -0.416279191451503
9.61108455657959, -0.416279191451503
9.61653718948364, -0.416279191451503
9.62512621879578, -0.416279191451503
9.62763199806214, -0.416279191451503
9.63311133384705, -0.416279191451503
9.63640818595886, -0.416279191451503
9.64002642631531, -0.416279191451503
9.64929351806641, -0.416279191451503
9.65662846565247, -0.416279191451503
9.66311321258545, -0.416279191451503
9.66625413894653, -0.416279191451503
9.67012844085694, -0.416279191451503
9.67338666915894, -0.416279191451503
9.67767462730408, -0.416279191451503
9.68761739730835, -0.416279191451503
9.69259581565857, -0.416279191451503
9.69705376625061, -0.536859374631246
9.7024169921875, -0.536859374631246
9.70603880882263, -0.536859374631246
9.71122250556946, -0.536859374631246
9.71789011955261, -0.536859374631246
9.72221741676331, -0.536859374631246
9.72540578842163, -0.536859374631246
9.73069415092468, -0.536859374631246
9.73364839553833, -0.536859374631246
9.73682341575623, -0.536859374631246
9.74133739471436, -0.536859374631246
9.74681649208069, -0.536859374631246
9.75362358093262, -0.536859374631246
9.75683650970459, -0.536859374631246
9.76078138351441, -0.536859374631246
9.76449403762818, -0.536859374631246
9.77059993743897, -0.536859374631246
9.77536211013794, -0.536859374631246
9.78292117118836, -0.536859374631246
9.78623614311218, -0.536859374631246
9.79124102592468, -0.536859374631246
9.79526672363281, -0.0990697488591608
9.80006728172302, -0.0990697488591608
9.80475387573242, -0.0990697488591608
9.81280956268311, -0.0990697488591608
9.81679949760437, -0.0990697488591608
9.82035002708435, -0.0990697488591608
9.8235004901886, -0.0990697488591608
9.8299370765686, -0.0990697488591608
9.83473739624024, -0.0990697488591608
9.84377274513245, -0.0990697488591608
9.85031876564026, -0.0990697488591608
9.85507164001465, -0.0990697488591608
9.85900292396546, -0.0990697488591608
9.8631459236145, -0.0990697488591608
9.86789999008179, -0.0990697488591608
9.87447175979614, -0.0990697488591608
9.87910089492798, -0.0990697488591608
9.88261303901673, -0.0990697488591608
9.88653216362, -0.0990697488591608
9.89017686843872, 0.236019853678852
9.89561805725098, 0.236019853678852
9.90430793762207, 0.236019853678852
9.90940842628479, 0.236019853678852
9.91377649307251, 0.236019853678852
9.91740045547485, 0.236019853678852
9.92124042510986, 0.236019853678852
9.92447457313538, 0.236019853678852
9.9358223438263, 0.236019853678852
9.9414957523346, 0.236019853678852
9.94448456764221, 0.236019853678852
9.95029006004334, 0.236019853678852
9.95345816612244, 0.236019853678852
9.95858130455017, 0.236019853678852
9.96634588241577, 0.236019853678852
9.97212324142456, 0.236019853678852
9.97526726722717, 0.236019853678852
9.98066053390503, 0.236019853678852
9.98445544242859, 0.236019853678852
9.98985896110535, 0.236019853678852
9.9963897228241, 0.273114223044625
10.0008150100708, 0.273114223044625
10.0049570560455, 0.273114223044625
10.0083840847015, 0.273114223044625
10.0124672412872, 0.273114223044625
10.0173393249512, 0.273114223044625
10.0225664138794, 0.273114223044625
10.027725315094, 0.273114223044625
10.0336845874786, 0.273114223044625
10.0378809928894, 0.273114223044625
10.0409601688385, 0.273114223044625
10.0440591335297, 0.273114223044625
10.0515311717987, 0.273114223044625
10.0589850902557, 0.273114223044625
10.0653174877167, 0.273114223044625
10.0688029289246, 0.273114223044625
10.0719970226288, 0.273114223044625
10.0750530719757, 0.273114223044625
10.0797489643097, 0.273114223044625
10.0893929958344, 0.273114223044625
10.0940388202667, 0.168596977910496
10.0993627071381, 0.168596977910496
10.1023453235626, 0.168596977910496
10.1054602622986, 0.168596977910496
10.109224653244, 0.168596977910496
10.1157513618469, 0.168596977910496
10.1220272541046, 0.168596977910496
10.1253081321716, 0.168596977910496
10.1303640365601, 0.168596977910496
10.1341987609863, 0.168596977910496
10.1393018722534, 0.168596977910496
10.1442225933075, 0.168596977910496
10.153263425827, 0.168596977910496
10.1567164421082, 0.168596977910496
10.160111284256, 0.168596977910496
10.1704119205475, 0.168596977910496
10.177082157135, 0.168596977910496
10.1866501331329, 0.168596977910496
10.1895006656647, 0.168596977910496
10.1930728912354, 0.0811321733633843
10.1971031188965, 0.0811321733633843
10.2014304161072, 0.0811321733633843
10.2057500839233, 0.0811321733633843
10.2097626686096, 0.0811321733633843
10.2166460514069, 0.0811321733633843
10.2196024417877, 0.0811321733633843
10.2229584217072, 0.0811321733633843
10.2267936229706, 0.0811321733633843
10.2316115856171, 0.0811321733633843
10.235514497757, 0.0811321733633843
10.2426696777344, 0.0811321733633843
10.2478016376495, 0.0811321733633843
10.2513080596924, 0.0811321733633843
10.2545302867889, 0.0811321733633843
10.2592409610748, 0.0811321733633843
10.2671872138977, 0.0811321733633843
10.2718890666962, 0.0811321733633843
10.2790699958801, 0.0811321733633843
10.2839747428894, 0.0811321733633843
10.2889054775238, 0.0811321733633843
10.2917355060577, -0.0382476978705176
10.2954162120819, -0.0382476978705176
10.3008073329926, -0.0382476978705176
10.3087008953094, -0.0382476978705176
10.3112236022949, -0.0382476978705176
10.3159631252289, -0.0382476978705176
10.3231159210205, -0.0382476978705176
10.325875377655, -0.0382476978705176
10.3345237731934, -0.0382476978705176
10.3409887313843, -0.0382476978705176
10.3446126937866, -0.0382476978705176
10.34968791008, -0.0382476978705176
10.3530555725098, -0.0382476978705176
10.3562046051025, -0.0382476978705176
10.3614064216614, -0.0382476978705176
10.3696759700775, -0.0382476978705176
10.3733936309814, -0.0382476978705176
10.3770829200745, -0.0382476978705176
10.3818870544434, -0.0382476978705176
10.3853674888611, -0.0382476978705176
10.391853427887, 0.158571422100067
10.3964479923248, 0.158571422100067
10.4040549755096, 0.158571422100067
10.4094222545624, 0.170000001788139
10.4109958171844, 0.180000007152557
10.414911365509, 0.180000007152557
10.4220794200897, 0.180000007152557
10.4255620002747, 0.180000007152557
10.4322064876556, 0.18142856657505
10.4393273353577, 0.18142856657505
10.4426721096039, 0.18142856657505
10.4469209671021, 0.18142856657505
10.4509800434113, 0.18142856657505
10.4554995059967, 0.18142856657505
10.4642404079437, 0.18142856657505
10.4703665733337, 0.18142856657505
10.4726391792297, 0.18142856657505
10.4765301704407, 0.18142856657505
10.4809206485748, 0.18142856657505
10.4880779743195, 0.18142856657505
10.4934750556946, 0.182857140898705
10.4992564678192, 0.182857140898705
10.5052336215973, 0.182857140898705
10.5082040786743, 0.182857140898705
10.5119346141815, 0.182857140898705
10.5164423942566, 0.182857140898705
10.5199390411377, 0.182857140898705
10.5270701408386, 0.182857140898705
10.5317629337311, 0.182857140898705
10.5352860450745, 0.182857140898705
10.5389877319336, 0.184285715222359
10.5443297386169, 0.184285715222359
10.550756072998, 0.184285715222359
10.5571030139923, 0.185714289546013
10.5612894058228, 0.185714289546013
10.5655630588532, 0.185714289546013
10.5693636894226, 0.185714289546013
10.5737281799316, 0.185714289546013
10.5812002182007, 0.185714289546013
10.5905331134796, 0.185714289546013
10.5945533275604, 0.055981735883462
10.5991171360016, 0.055981735883462
10.6025732517242, 0.055981735883462
10.6066318511963, 0.055981735883462
10.6103485584259, 0.055981735883462
10.6224895477295, 0.055981735883462
10.6256497859955, 0.055981735883462
10.6283966064453, 0.055981735883462
10.6354027748108, 0.055981735883462
10.6394163131714, 0.055981735883462
10.6431015491486, 0.055981735883462
10.6515398979187, 0.055981735883462
10.655281162262, 0.055981735883462
10.6589385032654, 0.055981735883462
10.6623981952667, 0.055981735883462
10.666409111023, 0.055981735883462
10.6700850486755, 0.055981735883462
10.6748994350433, 0.055981735883462
10.6819544792175, 0.055981735883462
10.6887804031372, 0.055981735883462
10.6916683673859, 0.151499179420437
10.6946190357208, 0.151499179420437
10.7003713607788, 0.151499179420437
10.7043829917908, 0.151499179420437
10.7143844127655, 0.151499179420437
10.7181910037994, 0.151499179420437
10.7220257282257, 0.151499179420437
10.7249387264252, 0.151499179420437
10.7329898834229, 0.151499179420437
10.7379013061523, 0.151499179420437
10.7455671787262, 0.151499179420437
10.7497700214386, 0.151499179420437
10.7531891822815, 0.151499179420437
10.7563360691071, 0.151499179420437
10.7600439548492, 0.151499179420437
10.7661596298218, 0.151499179420437
10.7732680797577, 0.151499179420437
10.7795020103455, 0.151499179420437
10.7869447231293, 0.151499179420437
10.7899662017822, 0.151499179420437
10.7932072639465, 0.00399699999998415
10.7995184421539, 0.00399699999998415
10.8072913646698, 0.00399699999998415
10.8114098072052, 0.00399699999998415
10.816655254364, 0.00399699999998415
10.822181558609, 0.00399699999998415
10.8267611026764, 0.00399699999998415
10.8336649894714, 0.00399699999998415
10.8404613494873, 0.00399699999998415
10.8452936172485, 0.00399699999998415
10.8500247955322, 0.00399699999998415
10.8526040077209, 0.00399699999998415
10.8558326721191, 0.00399699999998415
10.859993314743, 0.00399699999998415
10.8699904441834, 0.00399699999998415
10.8729320526123, 0.00399699999998415
10.8764544487, 0.00399699999998415
10.8813539505005, 0.00399699999998415
10.8846851348877, 0.00399699999998415
10.8899553775787, 0.00399699999998415
10.8938272953033, 0.00399700000000069
10.9010730743408, 0.00399700000000069
10.9054468631744, 0.00399700000000069
10.9087222576141, 0.00399700000000069
10.9136439323425, 0.00399700000000069
10.9165407180786, 0.00399700000000069
10.9203880786896, 0.00399700000000069
10.9245422840118, 0.00399700000000069
10.9329961299896, 0.00399700000000069
10.9389687538147, 0.00399700000000069
10.9428053855896, 0.00399700000000069
10.9475909233093, 0.00399700000000069
10.9514204025269, 0.00399700000000069
10.9553099632263, 0.00399700000000069
10.9627910614014, 0.00399700000000069
10.9671510219574, 0.00399700000000069
10.9719215393066, 0.00399700000000069
10.9748867511749, 0.00399700000000069
10.980197763443, 0.00399700000000069
10.9847343921661, 0.00399700000000069
10.9943502902985, 0.00399700000000003
10.9970880508423, 0.00399700000000003
11.0034948348999, 0.00399700000000003
11.005131816864, 0.00399700000000003
11.0092538356781, 0.00399700000000003
11.015744304657, 0.00399700000000003
11.0241225719452, 0.00399700000000003
11.0271719455719, 0.00399700000000003
11.0319460391998, 0.00399700000000003
11.0349586963654, 0.00399700000000003
11.0391176700592, 0.00399700000000003
11.0442086219788, 0.00399700000000003
11.0518609046936, 0.00399700000000003
11.0567122459412, 0.00399700000000003
11.0605276584625, 0.00399700000000003
11.064418888092, 0.00399700000000003
11.0690632820129, 0.00399700000000003
11.0745352268219, 0.00399700000000003
11.0836046695709, 0.00399700000000003
11.0909436702728, 0.00399700000000003
11.0950242042542, 0.00399699999999914
11.098786687851, 0.00399699999999914
11.1018734931946, 0.00399699999999914
11.1057189464569, 0.00399699999999914
11.1096094608307, 0.00399699999999914
11.1193302631378, 0.00399699999999914
11.1231993198395, 0.00399699999999914
11.1271224975586, 0.00399699999999914
11.1314571857452, 0.00399699999999914
11.1370788574219, 0.00399699999999914
11.1416941642761, 0.00399699999999914
11.1473740100861, 0.00399699999999914
11.1537891387939, 0.00399699999999914
11.1571820735931, 0.00399699999999914
11.1604758262634, 0.00399699999999914
11.1644633769989, 0.00399699999999914
11.1706956386566, 0.00399699999999914
11.1743718147278, 0.00399699999999914
11.1807366371155, 0.00399699999999914
11.1860862731934, 0.00399699999999914
11.1905890464783, 0.00399699999999914
11.1952219963074, 0.00399700000000003
11.2008491516113, 0.00399700000000003
11.2059045791626, 0.00399700000000003
11.2128561496735, 0.00399700000000003
11.2188917160034, 0.00399700000000003
11.2245625019074, 0.00399700000000003
11.2288192272186, 0.00399700000000003
11.2330230236053, 0.00399700000000003
11.2380851268768, 0.00399700000000003
11.2469094753265, 0.00399700000000003
11.251802778244, 0.00399700000000003
11.2546010971069, 0.00399700000000003
11.258271074295, 0.00399700000000003
11.2612164974213, 0.00399700000000003
11.266980266571, 0.00399700000000003
11.2749680042267, 0.00399700000000003
11.2810369491577, 0.00399700000000003
11.2864266395569, 0.00399700000000003
11.2922879219055, 0.00399700000000069
11.2970572471619, 0.00399700000000069
11.3056732177734, 0.00399700000000069
11.3096438407898, 0.00399700000000069
11.3137594223022, 0.00399700000000069
11.3185573577881, 0.00399700000000069
11.3220034599304, 0.00399700000000069
11.3255275249481, 0.00399700000000069
11.3300531864166, 0.00399700000000069
11.3376239299774, 0.00399700000000069
11.3416503429413, 0.00399700000000069
11.345995759964, 0.00399700000000069
11.3499976158142, 0.00399700000000069
11.3541487216949, 0.00399700000000069
11.3581305503845, 0.00399700000000069
11.3632329463959, 0.00399700000000069
11.3706651687622, 0.00399700000000069
11.3742972373962, 0.00399700000000069
11.3782335281372, 0.00399700000000069
11.3832036018372, 0.00399700000000069
11.3870757579803, 0.00399700000000069
11.39132771492, 0.00399700000000036
11.3974705696106, 0.00399700000000036
11.4055236339569, 0.00399700000000036
11.4082072734833, 0.00399700000000036
11.4111996650696, 0.00399700000000036
11.4157556056976, 0.00399700000000036
11.4198943138123, 0.00399700000000036
11.4246355056763, 0.00399700000000036
11.4328976631165, 0.00399700000000036
11.4372008800507, 0.00399700000000036
11.4409368991852, 0.00399700000000036
11.4442604541779, 0.00399700000000036
11.4507330417633, 0.00399700000000036
11.4541944026947, 0.00399700000000036
11.4634934425354, 0.00399700000000036
11.467413520813, 0.00399700000000036
11.4712587356567, 0.00399700000000036
11.4743863105774, 0.00399700000000036
11.4810827732086, 0.00399700000000036
11.4848586082459, 0.00399700000000036
11.4932971954346, 0.00399699999999947
11.4980989456177, 0.00399699999999947
11.5016780853271, 0.00399699999999947
11.5048228263855, 0.00399699999999947
11.5090926647186, 0.00399699999999947
11.5151492118835, 0.00399699999999947
11.5245843887329, 0.00399699999999947
11.5266810417175, 0
11.5311451911926, 0
11.5348492622376, 0
11.5389111995697, 0
11.5448022842407, 0
11.5542605876923, 0
11.5584593772888, 0
11.5623076915741, 0
11.5653868675232, 0
11.5694542884827, 0
11.5745893478394, 0
11.5827229976654, 0
11.5894511699677, 0
11.5933035373688, 0
11.5973917007446, 0
11.60155210495, 0
11.6048205852509, 0
11.6095057487488, 0
11.6164847373962, 0
11.6225393772125, 0
11.625515794754, 0
11.6293772220612, 0
11.6353577136993, 0
11.64132604599, 0
11.6459575653076, 0
11.6545032024384, 0
11.6583941936493, 0
11.6613527297974, 0
11.6656449794769, 0
11.6694034099579, 0
11.6748283863068, 0
11.6805034637451, 0
11.6871317386627, 0
11.6912556648254, 0
11.6946712493896, 0
11.7045594215393, 0
11.7066658496857, 0
11.7117475032806, 0
11.715749835968, 0
11.7212162971497, 0
11.7245419979095, 0
11.7291418075562, 0
11.735317325592, 0
11.7422452926636, 0
11.7468257904053, 0
11.7509349346161, 0
11.7539707183838, 0
11.7593313217163, 0
11.7658251285553, 0
11.7796326637268, 0
11.7844022274017, 0
11.789680814743, 0
11.7925537586212, 0
11.7979465484619, 0
11.803533411026, 0
11.8090618610382, 0
11.8146317958832, 0
11.8169251441956, 0
11.8200417518616, 0
11.8229943275452, 0
11.826509809494, 0
11.8348115444183, 0
11.8410733699799, 0
11.8426974773407, 0
11.8481026649475, 0
11.8530477046967, 0
11.8568907737732, 0
11.8627291679382, 0
11.8672939300537, 0
11.8726852893829, 0
11.8758913040161, 0
11.8809238433838, 0
11.8871956825256, 0
11.8920830249786, 0
11.8976844310761, 0
11.903905248642, 0
11.9087000846863, 0
11.9142127990723, 0
11.9178632259369, 0
11.9220045566559, 0
11.9290143013001, 0
11.9340215682983, 0
11.9381888866425, 0
11.9414404392242, 0
11.9446190357208, 0
11.9505747318268, 0
11.9545541763306, 0
11.9642196655273, 0
11.9672671318054, 0
11.9707361221313, 0
11.9736941814423, 0
11.9791551589966, 0
11.9845572471619, 0
11.9926718235016, 0
12.0015274047852, 0
12.0045357704163, 0
12.0080138206482, 0
12.0109544754028, 0
12.0151771068573, 0
12.0241142272949, 0
12.0288928508759, 0
12.0331867694855, 0
12.0384305477142, 0
12.0428870677948, 0
12.0532482624054, 0
12.0567358493805, 0
12.060351228714, 0
12.0634821414948, 0
12.0684820175171, 0
12.0716651439667, 0
12.0742615222931, 0
12.0807572364807, 0
12.0908316135407, 0
12.094243144989, -0.315120034479301
12.0989380836487, -0.315120034479301
12.1024242401123, -0.315120034479301
12.1068674087524, -0.315120034479301
12.1111050605774, -0.315120034479301
12.1180373191834, -0.315120034479301
12.1232229232788, -0.315120034479301
12.1263912677765, -0.315120034479301
12.1310249328613, -0.315120034479301
12.1344548225403, -0.315120034479301
12.1399918556213, -0.315120034479301
12.1446836948395, -0.315120034479301
12.1541489124298, -0.315120034479301
12.1587913990021, -0.315120034479301
12.1616984367371, -0.315120034479301
12.1703136920929, -0.315120034479301
12.1729880332947, -0.315120034479301
12.1780220031738, -0.315120034479301
12.1830888748169, -0.315120034479301
12.1907461643219, -0.315120034479301
12.1948786735535, -0.696164249488459
12.199458694458, -0.696164249488459
12.2033713817596, -0.696164249488459
12.2126806735992, -0.696164249488459
12.2160354614258, -0.696164249488459
12.2196854114532, -0.696164249488459
12.2228201389313, -0.696164249488459
12.2258833408356, -0.696164249488459
12.2298761367798, -0.696164249488459
12.2354968547821, -0.696164249488459
12.242383813858, -0.696164249488459
12.2467204093933, -0.696164249488459
12.2525321006775, -0.696164249488459
12.2545996665955, -0.696164249488459
12.2594672203064, -0.696164249488459
12.2659283638001, -0.696164249488459
12.272589302063, -0.696164249488459
12.2763150691986, -0.696164249488459
12.2810884475708, -0.696164249488459
12.2850533485413, -0.696164249488459
12.2896774768829, -0.434592038709308
12.2947946548462, -0.434592038709308
12.3042336463928, -0.434592038709308
12.3088491916657, -0.434592038709308
12.3146289348602, -0.434592038709308
12.3204487323761, -0.434592038709308
12.3243185043335, -0.434592038709308
12.3279007434845, -0.434592038709308
12.3332255840302, -0.434592038709308
12.339250421524, -0.434592038709308
12.3429406642914, -0.434592038709308
12.3472310066223, -0.434592038709308
12.3518534660339, -0.434592038709308
12.3557048797607, -0.434592038709308


==> images/results/real_experiment/data/u_ref.csv <==
x, y
0.00631246566772603, -0.308571428060532
0.0169209003448501, -0.297142863273621
0.0278266429901137, -0.297142863273621
0.0362659454345717, -0.297142863273621
0.0466991424560561, -0.288571417331696
0.0569396972656264, -0.288571417331696
0.0659957885742202, -0.314285725355148
0.0763426780700698, -0.360000014305115
0.0863116741180434, -0.360000014305115
0.0977324008941665, -0.391428560018539
0.106999731063844, -0.394285708665848
0.116591072082521, -0.394285708665848
0.126251077651979, -0.371428579092026
0.135992860794069, -0.371428579092026
0.147288179397584, -0.357142865657806
0.156693792343141, -0.340000003576279
0.166849231719972, -0.340000003576279
0.178196763992311, -0.331428557634354
0.186169719696046, -0.331428557634354
0.196126556396486, -0.331428557634354
0.207843399047853, -0.331428557634354
0.216298437118532, -0.331428557634354
0.226133918762208, -0.331428557634354
0.236587142944337, -0.334285706281662
0.246440267562868, -0.334285706281662
0.256415462493898, -0.334285706281662
0.266041612625123, -0.334285706281662
0.278019523620607, -0.334285706281662
0.286351060867311, -0.314285725355148
0.29630265235901, -0.314285725355148
0.306446170806886, -0.294285714626312
0.316040372848512, -0.277142852544785
0.326211547851564, -0.277142852544785
0.33867440223694, -0.251428574323654
0.346070384979249, -0.251428574323654
0.35649929046631, -0.211428567767143
0.369285440444948, -0.180000007152557
0.375842666625978, -0.180000007152557
0.38789782524109, -0.145714282989502
0.399650192260744, -0.122857145965099
0.406531667709352, -0.122857145965099
0.416436529159547, -0.117142856121063
0.426561689376832, -0.117142856121063
0.436098670959474, -0.117142856121063
0.445841884613039, -0.117142856121063
0.457064485549928, -0.117142856121063
0.46617946624756, -0.102857142686844
0.475962495803834, -0.0885714292526245
0.487170076370241, -0.0885714292526245
0.496952152252199, -0.0714285746216774
0.506485319137575, -0.0628571435809135
0.516347980499269, -0.0628571435809135
0.528681612014772, -0.0571428574621677
0.536026096343996, -0.0571428574621677
0.547915077209474, -0.0599999986588955
0.557762241363527, -0.0799999982118607
0.565886116027833, -0.0799999982118607
0.5782612323761, -0.111428573727608
0.587994194030763, -0.111428573727608
0.596231555938722, -0.140000000596046
0.60658416748047, -0.168571427464485
0.617905473709108, -0.168571427464485
0.625929450988771, -0.200000002980232
0.635733699798585, -0.228571429848671
0.647064065933229, -0.228571429848671
0.656617498397829, -0.265714287757874
0.665972566604616, -0.328571438789368
0.676200723648073, -0.328571438789368
0.686361646652223, -0.340000003576279
0.696022367477418, -0.340000003576279
0.706948137283327, -0.35142856836319
0.718375301361085, -0.35142856836319
0.727418756484987, -0.35142856836319
0.736325597763063, -0.345714271068573
0.747175788879396, -0.345714271068573
0.756311273574831, -0.342857152223587
0.766067123413087, -0.334285706281662
0.777678823471071, -0.334285706281662
0.786776399612428, -0.342857152223587
0.796264266967775, -0.345714271068573
0.808818197250368, -0.345714271068573
0.815857982635499, -0.345714271068573
0.82616744041443, -0.345714271068573
0.837360000610353, -0.345714271068573
0.846446609497072, -0.348571419715881
0.856765127182008, -0.348571419715881
0.86800584793091, -0.368571430444717
0.876303052902223, -0.374285727739334
0.88639578819275, -0.374285727739334
0.896575069427492, -0.374285727739334
0.907558536529542, -0.374285727739334
0.916306352615358, -0.379999995231628
0.927151060104372, -0.385714292526245
0.937379217147829, -0.385714292526245
0.946127271652223, -0.388571441173553
0.958522653579713, -0.397142857313156
0.966471767425539, -0.397142857313156
0.975884771347047, -0.397142857313156
0.987595176696779, -0.397142857313156
0.997576570510866, -0.397142857313156
1.00647029876709, -0.402857154607773
1.01592788696289, -0.402857154607773
1.02819833755493, -0.402857154607773
1.03648290634155, -0.400000005960464
1.04640254974365, -0.400000005960464
1.05860052108765, -0.400000005960464
1.06592116355896, -0.397142857313156
1.07617197036743, -0.397142857313156
1.08796534538269, -0.394285708665848
1.09586725234985, -0.394285708665848
1.10625014305115, -0.394285708665848
1.11661968231201, -0.394285708665848
1.12590441703797, -0.394285708665848
1.13596878051758, -0.394285708665848
1.14638624191284, -0.394285708665848
1.15672383308411, -0.391428560018539
1.16615495681763, -0.391428560018539
1.17608866691589, -0.391428560018539
1.18600807189942, -0.388571441173553
1.19565544128418, -0.388571441173553
1.20721349716187, -0.388571441173553
1.2162588596344, -0.388571441173553
1.22608814239502, -0.391428560018539
1.23682532310486, -0.391428560018539
1.24736866950989, -0.391428560018539
1.2573052406311, -0.391428560018539
1.26653108596802, -0.391428560018539
1.27817687988281, -0.394285708665848
1.28662524223328, -0.394285708665848
1.29593477249146, -0.394285708665848
1.30715808868408, -0.394285708665848
1.3159857749939, -0.391428560018539
1.32638249397278, -0.391428560018539
1.33755216598511, -0.391428560018539
1.34637246131897, -0.391428560018539
1.35714206695557, -0.391428560018539
1.36850438117981, -0.391428560018539
1.37810668945313, -0.391428560018539
1.38612208366394, -0.391428560018539
1.39815936088562, -0.391428560018539
1.40647373199463, -0.391428560018539
1.41597757339478, -0.391428560018539
1.42836413383484, -0.391428560018539
1.43624315261841, -0.394285708665848
1.44594106674194, -0.394285708665848
1.45875582695007, -0.394285708665848
1.46591219902039, -0.394285708665848
1.47597632408142, -0.394285708665848
1.48644623756409, -0.394285708665848
1.496320104599, -0.394285708665848
1.50673470497131, -0.394285708665848
1.51656112670899, -0.394285708665848
1.53439960479736, -0.394285708665848
1.53748831748963, -0.394285708665848
1.54813108444214, -0.394285708665848
1.55856475830078, -0.394285708665848
1.56714353561402, -0.397142857313156
1.57725558280945, -0.397142857313156
1.58940825462341, -0.397142857313156
1.59749517440796, -0.397142857313156
1.6063955783844, -0.397142857313156
1.61886916160584, -0.397142857313156
1.62590703964234, -0.397142857313156
1.63626918792725, -0.397142857313156
1.64830718040466, -0.397142857313156
1.6566189289093, -0.397142857313156
1.66621503829956, -0.400000005960464
1.67816672325134, -0.397142857313156
1.68583950996399, -0.397142857313156
1.69600591659546, -0.397142857313156
1.70839772224426, -0.397142857313156
1.71635375022888, -0.397142857313156
1.72582993507385, -0.397142857313156
1.73636708259583, -0.397142857313156
1.7465163230896, -0.397142857313156
1.75688109397888, -0.397142857313156
1.76627407073975, -0.397142857313156
1.78133401870728, -0.397142857313156
1.78579721450806, -0.397142857313156
1.79649505615235, -0.397142857313156
1.80664429664612, -0.397142857313156
1.81608543395996, -0.397142857313156
1.82827863693237, -0.397142857313156
1.83709797859192, -0.397142857313156
1.84698686599732, -0.397142857313156
1.85716257095337, -0.397142857313156
1.86631307601929, -0.397142857313156
1.87592968940735, -0.397142857313156
1.88614282608032, -0.397142857313156
1.89804730415344, -0.397142857313156
1.90619215965271, -0.397142857313156
1.91664633750916, -0.397142857313156
1.92896661758423, -0.397142857313156
1.93617424964905, -0.400000005960464
1.94585690498352, -0.400000005960464
1.9575279712677, -0.400000005960464
1.96610269546509, -0.402857154607773
1.97578749656677, -0.402857154607773
1.98764119148255, -0.405714273452759
1.9975088596344, -0.402857154607773
2.0064793586731, -0.402857154607773
2.0168803691864, -0.397142857313156
2.0267795085907, -0.397142857313156
2.03606328964234, -0.385714292526245
2.04592118263245, -0.385714292526245
2.05630025863648, -0.385714292526245
2.06587610244751, -0.382857143878937
2.07643828392029, -0.385714292526245
2.08627686500549, -0.385714292526245
2.09598932266235, -0.391428560018539
2.10773620605469, -0.33714285492897
2.11723623275757, -0.33714285492897
2.12637529373169, -0.308571428060532
2.1360164642334, -0.308571428060532
2.14771518707276, -0.28571429848671
2.15640125274658, -0.27142858505249
2.16604290008545, -0.27142858505249
2.17897615432739, -0.254285722970963
2.18609890937805, -0.239999994635582
2.19607315063477, -0.239999994635582
2.2080436706543, -0.208571434020996
2.21621189117432, -0.208571434020996
2.22896203994751, -0.142857149243355
2.23928055763245, -0.0371428579092026
2.24588046073914, -0.0371428579092026
2.25720677375794, -0
2.26711115837097, -0
2.27615246772766, -0
2.28649768829346, -0
2.29645667076111, -0
2.30641684532166, -0
2.31608281135559, -0
2.3267541885376, -0
2.33611378669739, -0
2.34602055549622, -0
2.35704002380371, -0
2.36720190048218, -0
2.37631783485413, -0
2.38625321388245, -0
2.39766321182251, -0
2.4080267906189, -0
2.41614065170288, -0
2.42879257202149, -0
2.43597373962402, -0
2.44593939781189, -0
2.45799884796143, -0
2.46640286445618, -0
2.47719678878784, -0
2.48836336135864, -0
2.49763140678406, -0
2.50728044509888, -0
2.51727089881897, -0
2.52612504959107, -0
2.53582820892334, -0
2.54650363922119, -0
2.55724129676819, -0
2.56595430374146, -0
2.577210521698, -0
2.58660302162171, -0
2.59585223197937, -0
2.60723648071289, -0
2.61645565032959, -0
2.62663064002991, -0
2.63585290908814, -0
2.64783725738526, -0
2.65605340003967, -0
2.66603360176087, -0
2.67935810089111, -0
2.68597421646118, -0
2.69654140472412, -0
2.70820126533508, -0
2.71583304405213, -0
2.72640166282654, -0
2.73755488395691, -0
2.74711427688599, -0
2.75712404251099, -0
2.76710805892944, -0
2.77699313163757, -0
2.78623757362366, -0
2.7970055103302, -0
2.80663952827454, -0
2.81584725379944, -0
2.82664070129395, -0
2.8363817691803, -0
2.84610257148743, -0
2.85755739212036, -0
2.86626944541931, -0
2.87601933479309, -0
2.88641629219055, -0
2.89787921905518, -0
2.90654311180115, -0
2.91614232063294, -0
2.92803869247437, -0
2.93604979515076, -0
2.94700727462769, -0
2.95802268981934, -0
2.9659143447876, -0
2.9763062953949, -0
2.9869526386261, -0
2.99737129211426, -0
3.00625095367432, -0
3.01619753837586, -0
3.02621421813965, -0
3.03590211868286, -0
3.04841861724854, -0
3.05720958709717, -0
3.06604442596436, -0
3.07677516937256, -0
3.08623895645142, -0
3.09819755554199, -0
3.10660467147827, -0
3.11674723625183, -0
3.12623963356018, -0
3.13666853904724, -0
3.14782891273499, -0
3.15645203590393, -0
3.16614804267883, -0
3.17755923271179, -0
3.18607578277588, -0
3.19663271903992, -0
3.20777759552002, -0
3.21576795578003, -0
3.22624502182007, -0
3.23858675956726, -0
3.24627361297608, -0
3.25631127357483, -0
3.26760063171387, -0
3.27748808860779, -0
3.28617987632752, -0
3.29686603546143, -0
3.30645260810852, -0
3.31624803543091, -0
3.32683072090149, -0
3.33632121086121, -0
3.34607610702515, -0
3.35759840011597, -0
3.36603746414185, -0
3.37610659599304, -0
3.38704881668091, -0
3.3974534034729, -0
3.40688238143921, -0
3.41593728065491, -0
3.42667708396912, -0
3.43591341972351, -0
3.44599018096924, -0
3.4594605922699, -0
3.46584329605103, -0
3.47649416923523, -0
3.48946485519409, -0
3.49601588249207, -0
3.50626263618469, -0
3.5164023399353, -0
3.52592930793762, -0
3.53581748008728, -0
3.54660687446594, -0
3.55633363723755, -0
3.56697449684143, -0
3.5772219657898, -0
3.58684883117676, -0
3.59609899520874, -0
3.60731992721558, -0
3.61607203483582, -0
3.62633237838745, -0
3.63660178184509, -0
3.64865717887879, -0
3.65625128746033, -0
3.66612277030945, -0
3.67898902893067, -0
3.68623957633972, -0
3.6962290763855, -0
3.70689306259155, -0
3.71639666557312, -0
3.72634491920471, -0
3.73609027862549, -0
3.74739894866944, -0
3.75630197525025, -0
3.76668748855591, -0
3.77619776725769, -0
3.78597149848938, -0
3.79629263877869, -0
3.80624732971192, -0
3.81605634689331, -0
3.82741055488587, -0
3.83617744445801, -0
3.8473795413971, -0
3.85796532630921, -0
3.86700520515442, -0
3.87662706375122, -0
3.88689575195313, -0
3.89845929145813, -0
3.90588579177857, -0
3.91635427474976, -0
3.92800960540772, -0
3.93597254753113, -0
3.94589552879334, -0
3.95741710662842, -0
3.96585927009583, -0
3.97641716003418, -0
3.98691568374634, -0
3.99802837371826, -0
4.00618181228638, -0
4.0166624546051, -0
4.02591714859009, -0
4.0362998008728, -0
4.0463050365448, -0
4.05654511451721, -0
4.06608996391297, -0
4.07798323631287, -0
4.08644018173218, -0
4.09598836898804, -0
4.1068633556366, -0
4.11636624336243, -0
4.12608895301819, -0
4.13703570365906, -0
4.14822897911072, -0
4.15647850036621, -0
4.16766128540039, -0
4.17725429534912, -0
4.18613252639771, -0
4.19756016731262, -0
4.20734915733338, -0
4.21612987518311, -0
4.22615370750427, -0
4.23629651069641, -0
4.24625287055969, -0
4.25613102912903, -0
4.26610288619995, -0
4.27642450332642, -0
4.28611264228821, -0
4.29612145423889, -0
4.30594930648804, -0
4.31635341644287, -0
4.32717642784119, -0
4.33637533187866, -0
4.3463538646698, -0
4.35628757476807, -0
4.36726961135864, -0
4.37691292762756, -0
4.38605031967163, -0
4.39909205436707, -0
4.40627655982971, -0
4.4164131641388, -0
4.43005976676941, -0
4.43619546890259, -0
4.44593319892883, -0
4.45801959037781, -0
4.46592769622803, -0
4.47654542922974, -0
4.48691973686218, -0
4.49800620079041, -0
4.50597367286682, -0
4.51675162315369, -0
4.52625832557678, -0
4.53624591827393, -0
4.54828343391419, -0
4.55816683769226, -0
4.56624922752381, -0
4.57716760635376, -0
4.58667073249817, -0
4.59631309509277, -0
4.60679397583008, -0
4.61727104187012, -0
4.62639412879944, -0
4.63655362129212, -0
4.64965829849243, -0
4.65585289001465, -0
4.66671118736267, -0
4.67754278182984, -0
4.68604907989502, -0
4.69599137306214, -0
4.70646891593933, -0
4.71607813835144, -0
4.72690877914429, -0
4.7383810043335, -0
4.74627051353455, -0
4.75587949752808, -0
4.76647481918335, -0
4.77727422714234, -0
4.78589663505554, -0
4.79647431373596, -0
4.80842146873474, -0
4.81580481529236, -0
4.82748923301697, -0
4.83847889900208, -0
4.84594879150391, -0
4.85606608390808, -0
4.86653289794922, -0
4.87642822265625, -0
4.88584384918213, -0
4.89651188850403, -0
4.90654549598694, -0
4.91584000587464, -0
4.92928323745728, -0
4.93625864982605, -0
4.94614276885986, -0
4.95671329498291, -0
4.96786460876465, -0
4.97651872634888, -0
4.9864004611969, -0
4.99893937110901, -0
5.00589046478272, -0
5.01614890098572, -0
5.02703723907471, -0
5.03595385551453, -0
5.04603729248047, -0
5.05851564407349, -0
5.06626996994019, -0
5.07730016708374, -0
5.08680901527405, -0
5.09850940704346, -0
5.10615525245667, -0
5.11619672775269, -0
5.12655935287476, -0
5.13589773178101, -0
5.14721188545227, -0
5.15599141120911, -0
5.16755757331848, -0
5.17729983329773, -0
5.18787083625794, -0
5.19609031677246, -0
5.20639476776123, -0
5.21701774597168, -0
5.2261796951294, -0
5.23690495491028, -0
5.24821028709412, -0
5.25588974952698, -0
5.26654205322266, -0
5.27663621902466, -0
5.28608093261719, -0
5.29688701629639, -0
5.30794868469238, -0
5.31637797355652, -0
5.32660279273987, -0
5.33855662345886, -0
5.34759221076965, -0
5.35584554672241, -0
5.3688045501709, -0
5.37651405334473, -0
5.3863712310791, -0
5.39884219169617, -0
5.40610656738281, -0
5.41597185134888, -0
5.42843637466431, -0
5.43645105361939, -0
5.44605383872986, -0
5.45883259773255, -0
5.46691999435425, -0
5.47717247009277, -0
5.48626456260681, -0
5.49790797233582, -0
5.50594601631165, -0
5.51645574569702, -0
5.52723369598389, -0
5.53595385551453, -0
5.54603824615479, -0
5.55885896682739, -0
5.5657838344574, -0
5.57670245170593, -0
5.58814582824707, -0
5.59630904197693, -0
5.60573253631592, -0
5.61616787910462, -0
5.62690529823303, -0
5.6358738899231, -0
5.64628324508667, -0
5.65613708496094, -0
5.66612515449524, -0
5.67754182815552, -0
5.68615159988403, -0
5.69594082832337, -0
5.70615468025208, -0
5.71742401123047, -0
5.72642765045166, -0
5.73591861724854, -0
5.74734387397766, -0
5.75596628189087, -0
5.76600227355957, -0
5.77662572860718, -0
5.78615317344666, -0
5.79637680053711, -0
5.80686674118042, -0
5.81623349189758, -0
5.82631192207337, -0
5.83804926872254, -0
5.84604558944702, -0
5.8556746006012, -0
5.86600885391235, -0
5.87694344520569, -0
5.88675150871277, -0
5.89655575752258, -0
5.90604481697083, -0
5.91574892997742, -0
5.92726669311524, -0
5.93612036705017, -0
5.94798002243042, 0.0485714301466942
5.9564076423645, 0.0628571435809135
5.96762833595276, 0.0628571435809135
5.9763313293457, 0.0514285713434219
5.98665580749512, -0
5.99807653427124, -0
6.00608310699463, -0
6.01606402397156, -0
6.02813730239868, -0
6.0359495639801, -0
6.04596791267395, -0
6.0576199054718, -0
6.0659481048584, -0
6.07677230834961, -0
6.08834300041199, -0
6.09677205085755, -0
6.10576686859131, -0
6.1161988735199, -0
6.12650594711304, -0
6.13610634803772, -0
6.14791283607483, -0
6.15615854263306, -0
6.16583666801453, 0.0457142852246761
6.17681918144226, 0.0457142852246761
6.18598637580872, 0.111428573727608
6.19607863426209, 0.151428565382957
6.20638189315796, 0.151428565382957
6.21736536026001, 0.145714282989502
6.22662076950073, 0.14857143163681
6.23627171516419, 0.14857143163681
6.24798188209534, 0.154285714030266
6.25585017204285, 0.154285714030266
6.26764569282532, 0.154285714030266
6.27754483222962, 0.157142862677574
6.28620562553406, 0.157142862677574
6.29618916511536, 0.16285714507103
6.30858931541443, 0.16285714507103
6.31603274345398, 0.177142858505249
6.32688627243042, 0.185714289546013
6.33627257347107, 0.185714289546013
6.34775791168213, 0.194285720586777
6.35613021850586, 0.197142854332924
6.36896405220032, 0.197142854332924
6.37781987190247, 0.211428567767143
6.38581619262695, 0.211428567767143
6.40221438407898, 0.225714281201363
6.40614495277405, 0.237142860889435
6.41588745117188, 0.237142860889435
6.42676029205322, 0.239999994635582
6.43605122566223, 0.239999994635582
6.44607863426209, 0.239999994635582
6.45595202445984, 0.237142860889435
6.46823654174805, 0.237142860889435
6.47718868255615, 0.237142860889435
6.48696670532227, 0.234285712242126
6.49740657806397, 0.234285712242126
6.50589046478272, 0.231428578495979
6.51618943214417, 0.228571429848671
6.52681455612183, 0.228571429848671
6.53630599975586, 0.222857147455215
6.54621372222901, 0.222857147455215
6.55854568481445, 0.222857147455215
6.56617984771729, 0.219999998807907
6.57689008712769, 0.219999998807907
6.5893581867218, 0.217142850160599
6.59675583839417, 0.219999998807907
6.60592088699341, 0.219999998807907
6.61842308044434, 0.228571429848671
6.6269091129303, 0.228571429848671
6.63584885597229, 0.234285712242126
6.64794597625733, 0.245714291930199
6.65582165718079, 0.245714291930199
6.66600737571716, 0.248571425676346
6.67868099212647, 0.251428574323654
6.68596277236939, 0.251428574323654
6.69605431556702, 0.251428574323654
6.70646796226502, 0.251428574323654
6.71703681945801, 0.248571425676346
6.72623620033264, 0.248571425676346
6.73743948936463, 0.248571425676346
6.74869117736817, 0.251428574323654
6.75582633018494, 0.251428574323654
6.76611337661743, 0.251428574323654
6.77965412139893, 0.254285722970963
6.78633031845093, 0.254285722970963
6.79643831253052, 0.254285722970963
6.80839357376099, 0.254285722970963
6.81600389480591, 0.254285722970963
6.82641253471375, 0.251428574323654
6.83836803436279, 0.251428574323654
6.84638772010803, 0.251428574323654
6.85608539581299, 0.251428574323654
6.86847076416016, 0.254285722970963
6.87680230140686, 0.254285722970963
6.88592920303345, 0.257142871618271
6.89736709594727, 0.257142871618271
6.90580711364746, 0.265714287757874
6.91664824485779, 0.268571436405182
6.92902240753174, 0.268571436405182
6.9366162776947, 0.277142852544785
6.94597802162171, 0.282857149839401
6.95648012161255, 0.282857149839401
6.96725068092346, 0.28571429848671
6.97646174430847, 0.28571429848671
6.98630747795105, 0.28571429848671
6.99639186859131, 0.288571417331696
7.00593981742859, 0.288571417331696
7.01668915748596, 0.291428565979004
7.02870831489563, 0.288571417331696
7.0365177154541, 0.288571417331696
7.04644689559937, 0.288571417331696
7.0584059715271, 0.288571417331696
7.06599912643433, 0.288571417331696
7.07619891166687, 0.291428565979004
7.08920583724976, 0.291428565979004
7.09652409553528, 0.291428565979004
7.10621509552002, 0.291428565979004
7.11609754562378, 0.291428565979004
7.12629375457764, 0.291428565979004
7.13730916976929, 0.291428565979004
7.14817247390747, 0.294285714626312
7.15574488639832, 0.294285714626312
7.16601190567017, 0.294285714626312
7.17815265655518, 0.294285714626312
7.18607888221741, 0.294285714626312
7.19608745574951, 0.297142863273621
7.20603713989258, 0.294285714626312
7.21771774291992, 0.294285714626312
7.22660551071167, 0.291428565979004
7.23630986213684, 0.291428565979004
7.24760875701904, 0.291428565979004
7.25602707862854, 0.291428565979004
7.26636395454407, 0.294285714626312
7.27678856849671, 0.294285714626312
7.28617582321167, 0.294285714626312
7.29599008560181, 0.294285714626312
7.30850515365601, 0.294285714626312
7.31588015556336, 0.294285714626312
7.32600340843201, 0.294285714626312
7.33781847953797, 0.294285714626312
7.34740839004517, 0.294285714626312
7.35595474243164, 0.294285714626312
7.3664167881012, 0.294285714626312
7.37669930458069, 0.294285714626312
7.38592681884766, 0.294285714626312
7.39683136940003, 0.294285714626312
7.40698871612549, 0.294285714626312
7.41610298156738, 0.291428565979004
7.42719421386719, 0.288571417331696
7.43774065971375, 0.288571417331696
7.44702301025391, 0.288571417331696
7.45642433166504, 0.288571417331696
7.46898493766785, 0.288571417331696
7.47637686729431, 0.288571417331696
7.4866913318634, 0.288571417331696
7.49758920669556, 0.288571417331696
7.5059476852417, 0.288571417331696
7.51834998130798, 0.288571417331696
7.52702603340149, 0.28571429848671
7.53629288673401, 0.28571429848671
7.5473569393158, 0.282857149839401
7.55832943916321, 0.282857149839401
7.56579480171204, 0.282857149839401
7.57683310508728, 0.282857149839401
7.58894786834717, 0.282857149839401
7.59690365791321, 0.282857149839401
7.60585126876831, 0.282857149839401
7.61920366287232, 0.282857149839401
7.62632594108582, 0.282857149839401
7.63594398498535, 0.282857149839401
7.64754686355591, 0.282857149839401
7.65609846115112, 0.282857149839401
7.66611824035645, 0.282857149839401
7.6785608291626, 0.282857149839401
7.68621287345886, 0.282857149839401
7.69635066986084, 0.282857149839401
7.70643863677979, 0.282857149839401
7.71757802963257, 0.282857149839401
7.7260712146759, 0.282857149839401
7.73653039932251, 0.282857149839401
7.74678692817688, 0.282857149839401
7.75614366531372, 0.28571429848671
7.76638016700745, 0.28571429848671
7.77635488510132, 0.28571429848671
7.78590021133423, 0.288571417331696
7.7967191696167, 0.288571417331696
7.80752334594727, 0.288571417331696
7.8159469127655, 0.291428565979004
7.82657799720764, 0.291428565979004
7.83829317092896, 0.291428565979004
7.84624991416931, 0.291428565979004
7.85602960586548, 0.291428565979004
7.86862001419068, 0.291428565979004
7.87638220787048, 0.300000011920929
7.88615951538086, 0.300000011920929
7.89754185676575, 0.305714279413223
7.90583333969116, 0.305714279413223
7.91641173362732, 0.314285725355148
7.92702922821045, 0.317142844200134
7.93657240867615, 0.317142844200134
7.94635519981384, 0.322857141494751
7.9564395904541, 0.322857141494751
7.96726522445679, 0.322857141494751
7.97600803375244, 0.325714290142059
7.98642001152039, 0.325714290142059
7.9978910446167, 0.325714290142059
8.00576457977295, 0.325714290142059
8.01624402999878, 0.325714290142059
8.02593097686768, 0.325714290142059
8.03594217300415, 0.325714290142059
8.04731020927429, 0.325714290142059
8.05727372169495, 0.325714290142059
8.06590662002564, 0.325714290142059
8.07676849365235, 0.325714290142059
8.08704838752747, 0.328571438789368
8.09637222290039, 0.328571438789368
8.1061776638031, 0.33714285492897
8.11939630508423, 0.360000014305115
8.12591943740845, 0.360000014305115
8.13586006164551, 0.411428570747375
8.14817247390747, 0.411428570747375
8.15625534057617, 0.431428581476212
8.16616711616516, 0.428571432828903
8.17875013351441, 0.428571432828903
8.18668637275696, -0
8.19620189666748, 0.0599999986588955
8.20707998275757, 0.0599999986588955
8.21601734161377, -0.025714285671711
8.22584829330444, -0.025714285671711
8.23650560379028, -0
8.24677715301514, -0
8.2562774181366, -0
8.26617965698242, -0
8.27715072631836, -0
8.28593430519104, -0
8.29733595848084, -0
8.30709156990051, -0
8.31601343154907, -0
8.32591710090637, -0
8.33879480361939, -0
8.34614262580872, -0
8.35585246086121, -0
8.36823019981384, -0
8.37597784996033, -0
8.38625583648682, -0
8.39757070541382, -0
8.40582809448242, -0
8.41601738929749, -0
8.42863259315491, -0
8.4375768661499, -0
8.44703898429871, -0
8.45611796379089, -0
8.46721396446228, -0
8.47599802017212, -0
8.48673567771912, -0
8.4962767124176, -0
8.50601563453674, -0
8.51679406166077, -0
8.52735171318054, -0
8.53583559989929, -0
8.54676351547241, -0
8.55813345909119, -0
8.56582126617432, -0
8.5763355255127, -0
8.59008989334107, -0
8.59674296379089, -0
8.60585699081421, -0
8.61835227012634, -0
8.62637934684754, -0
8.63602695465088, -0
8.64813528060913, -0
8.65595898628235, -0
8.66640148162842, -0
8.67721519470215, -0
8.68651542663574, -0
8.69671068191528, -0
8.70633134841919, -0
8.71763834953308, -0
8.72623453140259, -0
8.73642477989197, -0
8.74687490463257, -0
8.75572166442871, -0
8.76809320449829, -0
8.77658591270447, -0
8.78624997138977, -0
8.79682812690735, -0
8.80819759368897, -0
8.81603727340698, -0
8.82590351104736, -0
8.8385036945343, -0
8.84674105644226, -0
8.85593996047974, -0
8.86811289787293, -0
8.87595925331116, -0
8.8863085269928, -0
8.89860162734985, -0
8.90632019042969, -0
8.91603312492371, -0
8.92631421089173, -0
8.93635234832764, -0
8.94637475013733, -0
8.95624289512634, -0
8.96822724342346, -0
8.97732934951782, -0
8.98706350326538, -0
8.99683079719544, -0
9.00598201751709, -0
9.01666889190674, -0
9.02676138877869, -0
9.03616056442261, -0
9.0469313621521, -0
9.0598183631897, -0
9.06625804901123, -0
9.07590661048889, -0
9.08923349380493, -0
9.09646925926209, -0
9.1061845779419, -0
9.11781105995178, -0
9.12589201927185, -0
9.13615140914917, -0
9.14733109474182, -0
9.15591201782227, -0
9.16607365608215, -0
9.17639241218567, -0
9.18698844909668, -0
9.19675359725952, -0
9.20641360282898, -0
9.21818146705628, -0
9.22609601020813, -0
9.2363308429718, -0
9.24694452285767, -0
9.25596652030945, -0
9.26641521453858, -0
9.27936611175537, -0
9.28619728088379, -0
9.29660234451294, -0
9.30733165740967, -0
9.31616721153259, -0.0199999995529652
9.32593879699707, -0.0199999995529652
9.33683643341065, -0.0828571394085884
9.34665999412537, -0.0828571394085884
9.35618553161621, -0.119999997317791
9.36647734642029, -0.125714287161827
9.37730751037598, -0.125714287161827
9.38613185882569, -0.125714287161827
9.39691195487976, -0.125714287161827
9.40651545524597, -0.125714287161827
9.41898331642151, -0.125714287161827
9.42595300674439, -0.128571435809135
9.43808517456055, -0.128571435809135
9.44705233573914, -0.131428569555283
9.45656976699829, -0.131428569555283
9.46846613883972, -0.134285718202591
9.47606620788574, -0.134285718202591
9.48644766807556, -0.134285718202591
9.49663934707642, -0.134285718202591
9.5062397480011, -0.122857145965099
9.51659617424011, -0.122857145965099
9.52734718322754, -0.122857145965099
9.53694996833801, -0.122857145965099
9.54699239730835, -0.122857145965099
9.55770263671875, -0.122857145965099
9.56596479415894, -0.122857145965099
9.57578454017639, -0.122857145965099
9.58644256591797, -0.122857145965099
9.59689269065857, -0.122857145965099
9.6060760974884, -0.119999997317791
9.61648998260498, -0.119999997317791
9.62664995193482, -0.117142856121063
9.63616452217102, -0.111428573727608
9.6477077960968, -0.111428573727608
9.65669355392456, -0.102857142686844
9.66615829467774, -0.100000001490116
9.67626962661743, -0.100000001490116
9.6884006023407, -0.100000001490116
9.6964720249176, -0.100000001490116
9.70637807846069, -0.100000001490116
9.71818552017212, -0.102857142686844
9.72589240074158, -0.102857142686844
9.73611578941345, -0.105714283883572
9.74715027809143, -0.105714283883572
9.75602707862854, -0.105714283883572
9.76579794883728, -0.114285714924335
9.77880415916443, -0.114285714924335
9.78662738800049, -0.111428573727608
9.79661283493042, -0.108571425080299
9.8070906162262, -0.108571425080299
9.81621179580689, -0.108571425080299
9.82565484046936, -0.108571425080299
9.83598146438599, -0.111428573727608
9.84839401245117, -0.111428573727608
9.8559552192688, -0.111428573727608
9.86639795303345, -0.119999997317791
9.87612042427063, -0.125714287161827
9.88613471984863, -0.125714287161827
9.89704475402832, -0.128571435809135
9.9075807094574, -0.128571435809135
9.916730260849, -0.0914285704493523
9.92604837417603, -0
9.93729982376099, -0
9.94807062149048, -0
9.95637259483338, 0.0885714292526245
9.96860656738281, 0.0885714292526245
9.97588715553284, 0.117142856121063
9.98622069358826, 0.117142856121063
9.99744782447815, -0.0714285746216774
10.0060916900635, 0.0485714301466942
10.0173536300659, 0.0485714301466942
10.0272701740265, -0
10.0368116855621, -0
10.0463591575623, -0
10.0582352638245, -0
10.0660193920136, -0
10.0758787155151, -0
10.0888904094696, -0
10.0965493679047, -0
10.1060958862305, -0
10.116952753067, -0
10.1260033607483, -0
10.1357732772827, -0
10.1463578701019, -0
10.1561246871948, -0
10.1690171718597, 0.0457142852246761
10.1771763324738, 0.0457142852246761
10.1878968238831, 0.248571425676346
10.1965368747711, 0.325714290142059
10.2060523986816, 0.325714290142059
10.217579460144, 0.354285717010498
10.2261992454529, 0.354285717010498
10.2359419822693, 0.354285717010498
10.2473822593689, 0.345714271068573
10.2557686328888, 0.345714271068573
10.2665346622467, 0.33714285492897
10.2781890392303, 0.334285706281662
10.2858551502228, 0.334285706281662
10.2967051029205, 0.319999992847443
10.3081129550934, 0.319999992847443
10.3165288925171, 0.31142857670784
10.3261617183685, 0.302857130765915
10.3381579875946, 0.302857130765915
10.3464356422424, 0.300000011920929
10.3574486732483, 0.300000011920929
10.3685022354126, 0.300000011920929
10.3760424613953, 0.317142844200134
10.3860243320465, 0.317142844200134
10.3983822822571, 0.340000003576279
10.4059546947479, 0.360000014305115
10.4158102035522, 0.360000014305115
10.4259634971619, 0.362857133150101
10.4374230861664, 0.362857133150101
10.4469481468201, 0.362857133150101
10.4568539619446, 0.362857133150101
10.4663938045502, 0.362857133150101
10.4759002685547, 0.362857133150101
10.4877580165863, 0.365714281797409
10.4970732688904, 0.365714281797409
10.5058933258057, 0.365714281797409
10.5161098003387, 0.365714281797409
10.5266355037689, 0.365714281797409
10.5358079433441, 0.368571430444717
10.5475679397583, 0.371428579092026
10.5570224285126, 0.371428579092026
10.5657833576202, 0.371428579092026
10.5759392738342, 0.371428579092026
10.5887516498566, 0.371428579092026
10.5964787960053, 0.371428579092026
10.6064995288849, 0.371428579092026
10.6187499523163, 0.371428579092026
10.6258979797363, 0.371428579092026
10.6370180606842, 0.371428579092026
10.6477268695831, 0.371428579092026
10.6559613704681, 0.371428579092026
10.6662994384766, 0.371428579092026
10.6764210224152, 0.371428579092026
10.687254524231, 0.371428579092026
10.6971384048462, 0.374285727739334
10.7063394546509, 0.374285727739334
10.7174020767212, 0.374285727739334
10.7258153915405, 0.374285727739334
10.7367840766907, 0.374285727739334
10.7464233398438, 0.374285727739334
10.7559066772461, 0.374285727739334
10.7677541732788, 0.374285727739334
10.7768701076508, 0.374285727739334
10.7870276927948, 0.374285727739334
10.7961276531219, 0.374285727739334
10.8079613208771, 0.374285727739334
10.8164123058319, 0.374285727739334
10.8261803150177, 0.374285727739334
10.8383110523224, 0.374285727739334
10.8466518878937, 0.374285727739334
10.8561395168304, 0.374285727739334
10.8677795886993, 0.374285727739334
10.8759163379669, 0.374285727739334
10.8859995365143, 0.37714284658432
10.8976937294006, 0.37714284658432
10.9057398796082, 0.37714284658432
10.9162658214569, 0.37714284658432
10.9262655735016, 0.37714284658432
10.9381569385529, 0.37714284658432
10.9469245433807, 0.37714284658432
10.9560781478882, 0.37714284658432
10.9663055896759, 0.37714284658432
10.9759229183197, 0.37714284658432
10.9860650062561, 0.37714284658432
10.9968441486359, 0.37714284658432
11.005827999115, 0.37714284658432
11.0171702861786, 0.37714284658432
11.0265220165253, 0.37714284658432
11.035822725296, 0.37714284658432
11.0467842578888, 0.37714284658432
11.0563028812408, 0.37714284658432
11.0659152030945, 0.37714284658432
11.0760408401489, 0.37714284658432
11.089018201828, 0.37714284658432
11.0963142871857, 0.37714284658432
11.1062086582184, 0.379999995231628
11.1186343193054, 0.379999995231628
11.1261828899384, 0.379999995231628
11.1366451740265, 0.379999995231628
11.1470213890076, 0.379999995231628
11.155992603302, 0.379999995231628
11.1659534931183, 0.379999995231628
11.1766742229462, 0.379999995231628
11.1871133804321, 0.379999995231628
11.1963222980499, 0.379999995231628
11.2062371730804, 0.382857143878937
11.2167619228363, 0.382857143878937
11.2258721351624, 0.385714292526245
11.2363637447357, 0.388571441173553
11.2473569869995, 0.388571441173553
11.2559548377991, 0.391428560018539
11.2674528121948, 0.391428560018539
11.276189661026, 0.394285708665848
11.2860852241516, 0.400000005960464
11.2972050666809, 0.400000005960464
11.3065389156342, 0.402857154607773
11.316272354126, 0.408571422100067
11.3260155677795, 0.408571422100067
11.3379679679871, 0.417142868041992
11.3467067241669, 0.422857135534286
11.3562296390533, 0.422857135534286
11.3668125629425, 0.422857135534286
11.3762310504913, 0.422857135534286
11.3867422103882, 0.425714284181595
11.3977569103241, 0.425714284181595
11.4059430122376, 0.425714284181595
11.4160235881805, 0.431428581476212
11.4288171291351, 0.431428581476212
11.4364953994751, 0.437142848968506
11.4461468219757, 0.442857146263123
11.4566720485687, 0.442857146263123
11.4662531375885, 0.431428581476212
11.4757994174957, 0.360000014305115
11.4862311840057, 0.360000014305115
11.496509885788, 0.0514285713434219
11.5058444499969, 0.0514285713434219
11.5175524711609, -0
11.5261395931244, -0
11.5358077049255, -0
11.5469723701477, -0
11.5567019939423, -0
11.566014623642, -0
11.5759137630463, -0
11.5889914989471, -0
11.5965529441834, -0
11.605975484848, -0
11.6171902179718, -0
11.6261385440826, -0
11.637825345993, -0
11.6485486984253, -0
11.6565633773804, -0
11.6663301944733, -0
11.6762660503387, -0
11.6875949859619, -0
11.6966739654541, -0
11.7063559055328, -0
11.7162478923798, -0
11.725697851181, -0
11.7361827850342, -0
11.7468620300293, -0
11.7559824943542, -0
11.7676609516144, -0
11.7805341243744, -0
11.785964345932, -0
11.7972951889038, -0
11.8072217464447, -0
11.8163126468658, -0
11.8265000343323, -0
11.8380256652832, -0
11.8465083599091, -0
11.8560503482819, -0
11.8671437263489, -0
11.8762529850006, -0
11.8863278388977, -0
11.8972407341003, -0
11.9058598041534, -0
11.9164973258972, -0
11.9287451267242, -0
11.9363263607025, -0
11.9460123538971, -0
11.9571054935455, -0
11.9666577339172, -0
11.9758208751678, -0
11.9861830234528, -0
11.9972229957581, -0
12.0059174060822, -0
12.0178178310394, -0
12.0265551567078, -0
12.0361703395844, -0
12.0471998214722, -0
12.0569866657257, -0
12.0660501480103, -0
12.0760639667511, -0
12.0888610839844, -0
12.0959681034088, -0
12.1059502124786, -0
12.1175302028656, -0
12.1259823799133, -0
12.136111831665, -0
12.1476088523865, -0
12.1567963123322, -0.0971428602933884
12.1668702125549, -0
12.1765728950501, -0
12.189693069458, -0
12.1960655212402, -0.0228571426123381
12.2066222190857, -0.0228571426123381
12.2163964271545, -0
12.2263847351074, -0
12.2359403133392, -0
12.2462774276733, -0
12.2558573246002, -0
12.2669137477875, -0
12.2762821674347, -0.0342857129871845
12.2861836910248, -0.0342857129871845
12.2959409713745, -0.0742857158184052
12.3078840732574, -0.0742857158184052
12.316299533844, -0.117142856121063
12.3259888648987, -0.159999996423721
12.3384996414185, -0.159999996423721
12.3466402053833, -0.168571427464485
12.3560803890228, -0.171428576111794

==> images/results/real_experiment/data/vel.csv <==
x, y
0.0860963821411147, -0.0118805876120727
0.18559823036194, -0.00876635265915806
0.285759782791139, 0.00676689296359078
0.385743474960329, 0.0142084323411962
0.48610625267029, 0.00411654929614816
0.587003803253175, 0.00658959094898414
0.685411787033082, -0.00149604488319371
0.785878515243532, -0.00990487689997408
0.886113500595094, -0.0163937308500349
0.985612010955812, -0.028520114517941
1.08754048347473, -0.0360856489680046
1.18577919006348, -0.0399699999566754
1.28559956550598, -0.03997
1.3855875492096, -0.03997
1.48614010810852, -0.03997
1.58751926422119, -0.03997
1.68551573753357, -0.03997
1.78565106391907, -0.0399700000000001
1.88577494621277, -0.03997
1.98585329055786, -0.03997
2.08598647117615, -0.03997
2.18552384376526, -0.03997
2.28601894378662, -0.03997
2.38571820259094, -0.0395703
2.48632798194885, -0.0395703
2.58598861694336, -0.039174597
2.68551859855652, -0.039174597
2.78562245368958, -0.03878285103
2.88564190864563, -0.03878285103
2.98617706298828, -0.0383950225197
3.08603963851929, -0.0383950225197
3.1857253074646, -0.038011072294503
3.28563318252564, -0.038011072294503
3.38637290000916, -0.037630961571558
3.48768482208252, -0.037630961571558
3.58658037185669, -0.0372546519558424
3.68560299873352, -0.0372546519558424
3.78567991256714, -0.036882105436284
3.88567695617676, -0.036882105436284
3.9862566947937, -0.0365132843819211
4.08582148551941, -0.0365132843819211
4.18555030822754, -0.0361481515381019
4.28575477600098, -0.0361481515381019
4.38568744659424, -0.0357866700227209
4.48644337654114, -0.0357866700227209
4.58609781265259, -0.0354288033224937
4.68558249473572, -0.0354288033224937
4.78548250198364, -0.0350745152892687
4.88560471534729, -0.0350745152892687
4.98603234291077, -0.0347237701363761
5.08578691482544, -0.034723770136376
5.18706140518189, -0.0343765324350123
5.28587112426758, -0.00157482372075779
5.38603196144104, 0.0334749506726287
5.48585758209229, 0.0327313810955088
5.5869110584259, 0.0179294776703332
5.6856626033783, -0.0116542576441398
5.78555021286011, -0.0243549804324971
5.88557729721069, -0.0115377150676984
5.98608622550964, -0.00338937247446197
6.08683762550354, 0.00339637067061022
6.18550143241882, 0.00313087185362365
6.28577527999878, 0.00564812122513792
6.38558373451233, 0.0108138488366007
6.48642573356629, 0.00753481492485591
6.58751020431519, -0.00480178464544508
6.68563733100891, -0.00994476215861453
6.7859359741211, -0.00280372353649188
6.88545260429382, 0.00272611417915433
6.985981798172, 0.00993859984742117
7.08726487159729, 0.0169845679529852
7.18590316772461, 0.0244088060774691
7.28553066253662, 0.0315290080047709
7.385635471344, 0.03887900374801
7.48604044914246, 0.0399699998187873
7.58689103126526, 0.03997
7.68580708503723, 0.03997
7.78572974205017, 0.03997
7.88563022613526, 0.03997
7.98578033447266, 0.03997
8.08641157150269, 0.03997
8.18616375923157, 0.03997
8.28552374839783, 0.03997
8.38549790382385, 0.0395703
8.48581395149231, 0.0395703
8.58731589317322, 0.039174597
8.6860915184021, 0.039174597
8.78567109107971, 0.03878285103
8.88563189506531, 0.03878285103
8.98631081581116, 0.0383950225197
9.08792171478272, 0.0383950225197
9.18641147613526, 0.038011072294503
9.28567228317261, 0.038011072294503
9.38573799133301, 0.0376309615715579
9.48556885719299, 0.0313452472134666
9.58577094078064, 0.0329934976170329
9.68717966079712, 0.0235872159399561
9.78616437911987, -0.00896435370825814
9.88551959991455, -0.0303345936826267
9.98569450378418, -0.0187816850570916
10.0889576435089, -0.00642926237791523
10.1865409374237, 0.00871755409794179
10.2857347488403, 0.0104947280369135
10.385786151886, 0.0167435958933008
10.4866701126099, 0.00656501096949257
10.5869105815887, 0.0347190165774281
10.6864241123199, 0.0250707899575316
10.7864025592804, 0.0399700000000017
10.8856404781342, 0.03997
10.9856422901154, 0.0399700000000001
11.0873669147491, 0.0399700000000001
11.1864262580872, 0.0399700000000001
11.2857571601868, 0.03997
11.3858123779297, 0.03997
11.4857388496399, 0.0399700000000001
11.5874901771545, 0.0399700000000001
11.6870451927185, 0.0395703000000001
11.7858186721802, 0.0395703000000001
11.8859928607941, 0.0391745970000001
11.9856489658356, 0.0391745970000001
12.0871773719788, 0.0387828510300001
12.1878617763519, 0.0387828510300001
12.2855013370514, 0.00688301957780885

==> images/results/real_experiment/data/vel_dist.csv <==
x, y
0.0860963821411147,-0.00185549660565698
0.0860963821411147,-0.0219056786184885
0.18559823036194,-0.0187532705365287
0.285759782791139,-0.00319775188758548
0.385743474960329,0.0041792664870166
0.48610625267029,-0.0059061452148303
0.587003803253175,-0.00343604958752804
0.685411787033082,-0.0114917373509308
0.785878515243532,-0.0199073751018656
0.886113500595094,-0.0263802561314215
0.985612010955812,-0.0385019676305086
1.08754048347473,-0.0460996429240315
1.18577919006348,-0.0499980089984197
1.28559956550598,-0.05
1.3855875492096,-0.05
1.48614010810852,-0.05
1.58751926422119,-0.05
1.68551573753357,-0.05
1.78565106391907,-0.0500000000000001
1.88577494621277,-0.05
1.98585329055786,-0.05
2.08598647117615,-0.05
2.18552384376526,-0.05
2.28601894378662,-0.0499999796885861
2.38571820259094,-0.0496002796655067
2.48632798194885,-0.0496002800470173
2.58598861694336,-0.0492045772607278
2.68551859855652,-0.0492045779095262
2.78562245368958,-0.0488128318454873
2.88564190864563,-0.0488128324683334
2.98617706298828,-0.0484250039872332
3.08603963851929,-0.0484250038875133
3.1857253074646,-0.0480410536538729
3.28563318252564,-0.0480410545925938
3.38637290000916,-0.0476609436207125
3.48768482208252,-0.0476609429777899
3.58658037185669,-0.0472846337795871
3.68560299873352,-0.0472846347652278
3.78567991256714,-0.0469120880760243
3.88567695617676,-0.0469120886755415
3.9862566947937,-0.0465432676939177
4.08582148551941,-0.0465432676033463
4.18555030822754,-0.0461781346518136
4.28575477600098,-0.0461781350888607
4.38568744659424,-0.0458166534832014
4.48644337654114,-0.0458166536763989
4.58609781265259,-0.0454587871819385
4.68558249473572,-0.0454587876195647
4.78548250198364,-0.0451044994856613
4.88560471534729,-0.0451045000430152
4.98603234291077,-0.044753754946242
5.08578691482544,-0.0447537556195547
5.18706140518189,-0.0442651201829012
5.28587112426758,-0.0110683742878629
5.38603196144104,0.023588362059808
5.48585758209229,0.0227306304038321
5.5869110584259,0.00814182946469028
5.6856626033783,-0.0214624768024469
5.78555021286011,-0.0343849796105039
5.88557729721069,-0.0215132284254919
5.98608622550964,-0.0133918608902862
6.08683762550354,-0.00662850957384208
6.18550143241882,-0.00689851098104859
6.28577527999878,-0.00437446853380267
6.38558373451233,0.000784334083293444
6.48642573356629,-0.00246540963992804
6.58751020431519,-0.0147942899739732
6.68563733100891,-0.0199743811257728
6.7859359741211,-0.0128136564792194
6.88545260429382,-0.00728365208321394
6.985981798172,-6.6454312714348e-05
7.08726487159729,0.00698079205172619
7.18590316772461,0.0144056993922005
7.28553066253662,0.0215252237338374
7.385635471344,0.0288579190796462
7.48604044914246,0.0299401485007728
7.58689103126526,0.02994
7.68580708503723,0.02994
7.78572974205017,0.02994
7.88563022613526,0.02994
7.98578033447266,0.02994
8.08641157150269,0.02994
8.18616375923157,0.02994
8.28552374839783,0.0299400199169177
8.38549790382385,0.0295403201086934
8.48581395149231,0.0295403188313205
8.58731589317322,0.0291446155393575
8.6860915184021,0.0291446162464506
8.78567109107971,0.0287528705076311
8.88563189506531,0.0287528695013115
8.98631081581116,0.0283650412957663
9.08792171478272,0.0283650421723395
9.18641147613526,0.0279810914969907
9.28567228317261,0.0279810902395633
9.38573799133301,0.0276065567400609
9.48556885719299,0.021317975912759
9.58577094078064,0.0229706656633525
9.68717966079712,0.0137757508911302
9.78616437911987,-0.0186425278587174
9.88551959991455,-0.0403517984859485
9.98569450378418,-0.0287432230110991
10.0889576435089,-0.0163652025024868
10.1865409374237,-0.00127458955819795
10.2857347488403,0.000472778691507744
10.385786151886,0.00671538308958661
10.4866701126099,-0.00342407935049979
10.5869105815887,0.0247305314935218
10.6864241123199,0.0150441131827048
10.7864025592804,0.0299675232324025
10.8856404781342,0.02994
10.9856422901154,0.0299400000000001
11.0873669147491,0.0299400000000001
11.1864262580872,0.0299400000000001
11.2857571601868,0.02994
11.3858123779297,0.02994
11.4857388496399,0.0299400000000001
11.5874901771545,0.0299400206527008
11.6870451927185,0.0295403200503573
11.7858186721802,0.0295403192885555
11.8859928607941,0.0291446164617487
11.9856489658356,0.0291446153198714
12.0871773719788,0.0287528695401848
12.1878617763519,0.0288880335029631
12.2855013370514,-0.00265104806455845
12.2855013370514,0.0164170872201762
12.2855013370514,0.0164170872201762
12.1878617763519,0.048677668557037
12.0871773719788,0.0488128325198154
11.9856489658356,0.0492045786801287
11.8859928607941,0.0492045775382515
11.7858186721802,0.0496002807114446
11.6870451927185,0.0496002799496428
11.5874901771545,0.0499999793472993
11.4857388496399,0.0500000000000001
11.3858123779297,0.05
11.2857571601868,0.05
11.1864262580872,0.0500000000000001
11.0873669147491,0.0500000000000001
10.9856422901154,0.0500000000000001
10.8856404781342,0.05
10.7864025592804,0.0499724767676009
10.6864241123199,0.0350974667323584
10.5869105815887,0.0447075016613344
10.4866701126099,0.0165541012894849
10.385786151886,0.026771808697015
10.2857347488403,0.0205166773823192
10.1865409374237,0.0187096977540815
10.0889576435089,0.00350667774665635
9.98569450378418,-0.00882014710308413
9.88551959991455,-0.0203173888793049
9.78616437911987,0.000713820442201096
9.68717966079712,0.033398680988782
9.58577094078064,0.0430163295707134
9.48556885719299,0.0413725185141741
9.38573799133301,0.0476553664030549
9.28567228317261,0.0480410543494426
9.18641147613526,0.0480410530920152
9.08792171478272,0.0484250028670605
8.98631081581116,0.0484250037436336
8.88563189506531,0.0488128325586884
8.78567109107971,0.0488128315523688
8.6860915184021,0.0492045777535494
8.58731589317322,0.0492045784606424
8.48581395149231,0.0496002811686794
8.38549790382385,0.0496002798913066
8.28552374839783,0.0499999800830822
8.18616375923157,0.05
8.08641157150269,0.05
7.98578033447266,0.05
7.88563022613526,0.05
7.78572974205017,0.05
7.68580708503723,0.05
7.58689103126526,0.05
7.48604044914246,0.0499998511368018
7.385635471344,0.0489000884163739
7.28553066253662,0.0415327922757045
7.18590316772461,0.0344119127627377
7.08726487159729,0.0269883438542442
6.985981798172,0.0199436540075567
6.88545260429382,0.0127358804415226
6.7859359741211,0.0072062094062357
6.68563733100891,8.48568085437193e-05
6.58751020431519,0.005190720683083
6.48642573356629,0.0175350394896399
6.38558373451233,0.020843363589908
6.28577527999878,0.0156707109840785
6.18550143241882,0.0131602546882959
6.08683762550354,0.0134212509150625
5.98608622550964,0.00661311594136226
5.88557729721069,-0.00156220170990486
5.78555021286011,-0.0143249812544902
5.6856626033783,-0.00184603848583268
5.5869110584259,0.0277171258759761
5.48585758209229,0.0427321317871855
5.38603196144104,0.0433615392854493
5.28587112426758,0.00791872684634731
5.18706140518189,-0.0244879446871234
5.08578691482544,-0.0246937846531974
4.98603234291077,-0.0246937853265101
4.88560471534729,-0.0250445305355222
4.78548250198364,-0.0250445310928762
4.68558249473572,-0.0253988190254226
4.58609781265259,-0.0253988194630488
4.48644337654114,-0.0257566863690429
4.38568744659424,-0.0257566865622403
4.28575477600098,-0.0261181679873432
4.18555030822754,-0.0261181684243902
4.08582148551941,-0.026483301160496
3.9862566947937,-0.0264833010699246
3.88567695617676,-0.0268521221970265
3.78567991256714,-0.0268521227965437
3.68560299873352,-0.027224669146457
3.58658037185669,-0.0272246701320977
3.48768482208252,-0.0276009801653261
3.38637290000916,-0.0276009795224035
3.28563318252564,-0.0279810899964123
3.1857253074646,-0.0279810909351332
3.08603963851929,-0.0283650411518867
2.98617706298828,-0.0283650410521668
2.88564190864563,-0.0287528695916667
2.78562245368958,-0.0287528702145127
2.68551859855652,-0.0291446160904738
2.58598861694336,-0.0291446167392723
2.48632798194885,-0.0295403199529828
2.38571820259094,-0.0295403203344934
2.28601894378662,-0.029940020311414
2.18552384376526,-0.02994
2.08598647117615,-0.02994
1.98585329055786,-0.02994
1.88577494621277,-0.02994
1.78565106391907,-0.0299400000000001
1.68551573753357,-0.02994
1.58751926422119,-0.02994
1.48614010810852,-0.02994
1.3855875492096,-0.02994
1.28559956550598,-0.02994
1.18577919006348,-0.029941990914931
1.08754048347473,-0.0260716550119778
0.985612010955812,-0.0185382614053735
0.886113500595094,-0.00640720556864824
0.785878515243532,9.76213019174433e-05
0.685411787033082,0.00849964758454335
0.587003803253175,0.0166152314854963
0.48610625267029,0.0141392438071266
0.385743474960329,0.0242375981953759
0.285759782791139,0.0167315378147671
0.18559823036194,0.00122056521821258
0.0860963821411147,-0.00185549660565698

==> images/results/spider_plot/with_assistive.csv <==
Question,Median,IQR_Lower,IQR_Upper,Lower_Tail_5,Upper_Tail_95
mental_demand,2,1,3,1,4
physical_demand,2,1,2,1,3
temporal_demand,3,2,3,1,4
performance,4,4,5,3,5
effort,2,2,3,1,3.9
frustration,2,1,2,1,3
safe,4,4,5,3,5
control,4,4,5,2,5
mental_demand,2,1,3,1,4

==> images/results/spider_plot/without_assistive.csv <==
Question,Median,IQR_Lower,IQR_Upper,Lower_Tail_5,Upper_Tail_95
mental_demand,3,2,3.75,1.25,4.75
physical_demand,2,1,3,1,4
temporal_demand,3,2,3,1.25,4
performance,4,3,4,2,5
effort,3,3,4,2,5
frustration,2,2,3,1,4
safe,3,2,4,1,5
control,4,2,4,1,5
mental_demand,3,2,3.75,1.25,4.75

